RABBiT: Rapidly adaptive BOLD foundation model via brain-tuning for accurate zero-shot and few-shot prediction of speech-elicited responses in the brain

Language understanding in the brain is context-dependent, varying across experimental stimuli and individuals, which makes it difficult to build computational models that generalize across both. This calls for a foundation model of language-evoked brain activity that can capture shared structure while adapting efficiently to new participants and inputs. We introduce RABBiT (Rapidly Adaptive BOLD foundation model via BraIn-Tuning), a compact audio-to-fMRI encoder designed for accurate zero- and few-shot prediction. A comprehensive evaluation on 324 participants across multiple unseen fMRI datasets shows that RABBiT enables accurate zero-shot prediction of fMRI responses to natural speech across auditory and language-selective regions, surpassing the SOTA foundation model for fMRI and predictions based on group averages. With as little as 10 minutes of participant-specific data, RABBiT further improves performance via parameter-efficient tuning, substantially outperforming per-participant linear models. RABBiT's performance is driven by two key innovations: (1) learned region-specific attention, and (2) a decomposition of brain responses into shared and subject-specific components, combined with a brain-tuned speech backbone. In addition to supporting strong predictive accuracy, the structured, region-specific representations that RABBiT learns enable interpretability. By eliminating the need for extensive per-participant data and model fitting, RABBiT enables scalable population-level analyses of language in the human brain. We make the code available at https://github.com/bridge-ai-neuro/rabbit.

==> figs/fig2_app/per_roi_paper/w2v_paper_roi_deltas.csv <==
ROI,avgdev_C200,cdev_C200,delta_cdev_C200,delta_cdev_C200_ste,cshared_C200,delta_cshared_C200,delta_cshared_C200_ste,ridge_C200,delta_ridge_C200,delta_ridge_C200_ste,ridge_pretrained_C200,delta_ridge_pretrained_C200,delta_ridge_pretrained_C200_ste,avgdev_C400,cdev_C400,delta_cdev_C400,delta_cdev_C400_ste,cshared_C400,delta_cshared_C400,delta_cshared_C400_ste,ridge_C400,delta_ridge_C400,delta_ridge_C400_ste,ridge_pretrained_C400,delta_ridge_pretrained_C400,delta_ridge_pretrained_C400_ste,avgdev_C800,cdev_C800,delta_cdev_C800,delta_cdev_C800_ste,cshared_C800,delta_cshared_C800,delta_cshared_C800_ste,ridge_C800,delta_ridge_C800,delta_ridge_C800_ste,ridge_pretrained_C800,delta_ridge_pretrained_C800,delta_ridge_pretrained_C800_ste,avgdev_C1200,cdev_C1200,delta_cdev_C1200,delta_cdev_C1200_ste,cshared_C1200,delta_cshared_C1200,delta_cshared_C1200_ste,ridge_C1200,delta_ridge_C1200,delta_ridge_C1200_ste,ridge_pretrained_C1200,delta_ridge_pretrained_C1200,delta_ridge_pretrained_C1200_ste,avgdev_C1600,cdev_C1600,delta_cdev_C1600,delta_cdev_C1600_ste,cshared_C1600,delta_cshared_C1600,delta_cshared_C1600_ste,ridge_C1600,delta_ridge_C1600,delta_ridge_C1600_ste,ridge_pretrained_C1600,delta_ridge_pretrained_C1600,delta_ridge_pretrained_C1600_ste
aud_primary_lh,0.36181,0.36348,0.00168,0.00060,0.36571,0.00390,0.00139,0.29471,-0.06710,0.00680,0.29123,-0.07057,0.00722,0.36181,0.36439,0.00259,0.00094,0.36695,0.00514,0.00159,0.32654,-0.03527,0.00562,0.33324,-0.02857,0.00495,0.36181,0.36526,0.00345,0.00134,0.36642,0.00461,0.00152,0.33891,-0.02290,0.00546,0.34309,-0.01872,0.00496,0.36181,0.36463,0.00282,0.00149,0.36532,0.00352,0.00156,0.34466,-0.01715,0.00487,0.34773,-0.01408,0.00499,0.36181,0.36491,0.00310,0.00173,0.36491,0.00310,0.00155,0.34764,-0.01417,0.00452,0.35121,-0.01060,0.00467
aud_primary_rh,0.37998,0.38194,0.00197,0.00108,0.38379,0.00382,0.00229,0.30884,-0.07114,0.00925,0.31982,-0.06015,0.00994,0.37998,0.38307,0.00309,0.00168,0.38593,0.00596,0.00248,0.34608,-0.03390,0.00777,0.35612,-0.02385,0.00843,0.37998,0.38392,0.00395,0.00205,0.38526,0.00528,0.00222,0.36115,-0.01882,0.00683,0.36764,-0.01234,0.00817,0.37998,0.38294,0.00296,0.00210,0.38385,0.00387,0.00216,0.36452,-0.01546,0.00688,0.37129,-0.00868,0.00749,0.37998,0.38320,0.00322,0.00244,0.38372,0.00375,0.00226,0.36649,-0.01348,0.00672,0.37481,-0.00517,0.00794
aud_belt_lh,0.30451,0.31146,0.00695,0.00162,0.31332,0.00882,0.00288,0.25547,-0.04903,0.00850,0.25309,-0.05141,0.00886,0.30451,0.31295,0.00844,0.00194,0.31694,0.01244,0.00314,0.28892,-0.01559,0.00668,0.28620,-0.01831,0.00695,0.30451,0.31391,0.00941,0.00203,0.31620,0.01170,0.00302,0.30341,-0.00109,0.00653,0.29739,-0.00712,0.00605,0.30451,0.31588,0.01137,0.00258,0.31815,0.01364,0.00359,0.31100,0.00649,0.00613,0.30312,-0.00139,0.00614,0.30451,0.31761,0.01311,0.00299,0.31808,0.01358,0.00342,0.31575,0.01125,0.00621,0.30810,0.00359,0.00600
aud_belt_rh,0.31823,0.32501,0.00679,0.00197,0.32986,0.01163,0.00397,0.27591,-0.04231,0.00863,0.27343,-0.04480,0.00912,0.31823,0.32983,0.01161,0.00302,0.33401,0.01579,0.00404,0.30464,-0.01359,0.00694,0.30252,-0.01571,0.00731,0.31823,0.33176,0.01353,0.00367,0.33577,0.01755,0.00441,0.31790,-0.00033,0.00691,0.31336,-0.00487,0.00646,0.31823,0.33233,0.01410,0.00374,0.33618,0.01795,0.00466,0.32506,0.00684,0.00642,0.31916,0.00093,0.00625,0.31823,0.33218,0.01395,0.00385,0.33557,0.01734,0.00465,0.33040,0.01217,0.00643,0.32360,0.00537,0.00636
stg_sts_lh,0.16680,0.16878,0.00199,0.00436,0.14497,-0.02183,0.00910,0.11043,-0.05637,0.01113,0.09913,-0.06766,0.01027,0.16680,0.17329,0.00650,0.00297,0.16185,-0.00495,0.00578,0.13599,-0.03081,0.00637,0.12526,-0.04154,0.00692,0.16680,0.18049,0.01369,0.00271,0.18286,0.01607,0.00549,0.15866,-0.00814,0.00539,0.13907,-0.02773,0.00649,0.16680,0.18360,0.01680,0.00271,0.18976,0.02296,0.00423,0.17020,0.00340,0.00430,0.15099,-0.01581,0.00541,0.16680,0.18663,0.01984,0.00305,0.19293,0.02614,0.00400,0.17873,0.01194,0.00416,0.15715,-0.00965,0.00579
stg_sts_rh,0.16492,0.17393,0.00900,0.00342,0.15644,-0.00849,0.00723,0.11888,-0.04605,0.00910,0.10516,-0.05976,0.00840,0.16492,0.17665,0.01173,0.00333,0.16949,0.00457,0.00722,0.13983,-0.02510,0.00761,0.12073,-0.04419,0.00782,0.16492,0.18702,0.02210,0.00377,0.18556,0.02063,0.00553,0.15984,-0.00509,0.00725,0.13187,-0.03305,0.00846,0.16492,0.19142,0.02649,0.00408,0.19265,0.02773,0.00543,0.17044,0.00552,0.00789,0.14213,-0.02280,0.00774,0.16492,0.19372,0.02879,0.00466,0.20012,0.03520,0.00586,0.17951,0.01458,0.00742,0.14686,-0.01806,0.00728
temporal_pole_lh,0.04806,0.04408,-0.00398,0.00357,0.03192,-0.01614,0.00529,0.02599,-0.02207,0.00636,0.01610,-0.03196,0.00614,0.04806,0.04836,0.00030,0.00195,0.03853,-0.00953,0.00413,0.03396,-0.01410,0.00498,0.02337,-0.02469,0.00458,0.04806,0.05734,0.00928,0.00238,0.05237,0.00431,0.00393,0.03923,-0.00883,0.00460,0.02868,-0.01938,0.00433,0.04806,0.06064,0.01258,0.00228,0.05853,0.01047,0.00336,0.04457,-0.00349,0.00437,0.03479,-0.01327,0.00434,0.04806,0.06297,0.01491,0.00269,0.06295,0.01489,0.00309,0.04973,0.00167,0.00424,0.03882,-0.00924,0.00382
temporal_pole_rh,0.03444,0.03110,-0.00333,0.00331,0.02081,-0.01363,0.00492,0.01678,-0.01765,0.00541,0.01408,-0.02036,0.00526,0.03444,0.03500,0.00057,0.00273,0.02766,-0.00678,0.00399,0.02307,-0.01136,0.00479,0.01706,-0.01738,0.00470,0.03444,0.04013,0.00570,0.00222,0.03709,0.00265,0.00311,0.03090,-0.00353,0.00366,0.02483,-0.00960,0.00441,0.03444,0.04405,0.00962,0.00241,0.04427,0.00983,0.00287,0.03643,0.00199,0.00374,0.02748,-0.00696,0.00410,0.03444,0.04576,0.01132,0.00246,0.04846,0.01402,0.00254,0.04047,0.00604,0.00343,0.03045,-0.00399,0.00341
posterior_temp_lh,0.10752,0.11343,0.00591,0.00480,0.10279,-0.00473,0.00732,0.06636,-0.04115,0.01042,0.05088,-0.05664,0.00970,0.10752,0.11886,0.01134,0.00449,0.12051,0.01299,0.00709,0.08860,-0.01892,0.00937,0.07651,-0.03101,0.00856,0.10752,0.12299,0.01547,0.00421,0.13582,0.02830,0.00635,0.11423,0.00671,0.00835,0.08790,-0.01962,0.00702,0.10752,0.12411,0.01659,0.00440,0.13644,0.02893,0.00589,0.11950,0.01198,0.00703,0.09387,-0.01365,0.00609,0.10752,0.12543,0.01791,0.00537,0.13873,0.03121,0.00699,0.12591,0.01839,0.00726,0.09823,-0.00929,0.00647
posterior_temp_rh,0.09158,0.11067,0.01909,0.00672,0.10562,0.01404,0.00754,0.08370,-0.00787,0.00644,0.06642,-0.02516,0.00661,0.09158,0.11171,0.02013,0.00661,0.11452,0.02294,0.00824,0.09488,0.00330,0.00692,0.08060,-0.01098,0.00655,0.09158,0.12316,0.03159,0.00562,0.13503,0.04345,0.00687,0.11508,0.02351,0.00654,0.09060,-0.00097,0.00675,0.09158,0.12669,0.03512,0.00568,0.14012,0.04854,0.00721,0.12137,0.02979,0.00660,0.09921,0.00763,0.00656,0.09158,0.12882,0.03724,0.00588,0.14514,0.05356,0.00776,0.12983,0.03826,0.00675,0.10165,0.01007,0.00641
angular_gyrus_lh,0.08716,0.09486,0.00770,0.00629,0.06759,-0.01956,0.00704,0.06061,-0.02655,0.00484,0.04424,-0.04292,0.00748,0.08716,0.10514,0.01799,0.00518,0.08039,-0.00677,0.00481,0.07151,-0.01565,0.00424,0.06277,-0.02439,0.00685,0.08716,0.11525,0.02809,0.00474,0.09832,0.01116,0.00635,0.08761,0.00045,0.00593,0.06692,-0.02024,0.00670,0.08716,0.11987,0.03272,0.00583,0.11314,0.02599,0.00679,0.09498,0.00782,0.00658,0.08200,-0.00516,0.00664,0.08716,0.12490,0.03774,0.00606,0.12079,0.03363,0.00690,0.10517,0.01801,0.00608,0.08763,0.00048,0.00692
angular_gyrus_rh,0.04860,0.06873,0.02012,0.00591,0.05422,0.00562,0.00544,0.04165,-0.00695,0.00587,0.03279,-0.01581,0.00467,0.04860,0.07723,0.02862,0.00515,0.06056,0.01196,0.00542,0.05549,0.00689,0.00506,0.04326,-0.00535,0.00504,0.04860,0.09133,0.04273,0.00615,0.08300,0.03440,0.00687,0.07619,0.02759,0.00502,0.05425,0.00564,0.00467,0.04860,0.09317,0.04456,0.00539,0.09204,0.04344,0.00532,0.07948,0.03088,0.00544,0.06423,0.01562,0.00373,0.04860,0.09717,0.04856,0.00541,0.09882,0.05022,0.00580,0.08987,0.04126,0.00586,0.07175,0.02315,0.00360
supramarginal_lh,0.03459,0.05619,0.02160,0.00938,0.04387,0.00928,0.01086,0.03186,-0.00273,0.00937,0.03537,0.00078,0.00984,0.03459,0.06356,0.02897,0.01007,0.05765,0.02306,0.01161,0.04740,0.01281,0.00897,0.04897,0.01438,0.00950,0.03459,0.07805,0.04346,0.00960,0.08440,0.04981,0.01163,0.06379,0.02920,0.00928,0.05383,0.01924,0.00962,0.03459,0.08233,0.04774,0.00969,0.08768,0.05309,0.01197,0.06961,0.03502,0.00958,0.06028,0.02569,0.00929,0.03459,0.08494,0.05035,0.01018,0.09174,0.05715,0.01212,0.07786,0.04327,0.01027,0.06476,0.03017,0.00989
supramarginal_rh,0.02866,0.03953,0.01087,0.01044,0.02983,0.00117,0.01254,0.02687,-0.00180,0.01238,0.02039,-0.00827,0.01192,0.02866,0.04357,0.01491,0.00981,0.03736,0.00869,0.01133,0.03906,0.01040,0.01225,0.03213,0.00346,0.00922,0.02866,0.05450,0.02583,0.00843,0.05175,0.02308,0.01036,0.05081,0.02215,0.01127,0.03958,0.01091,0.00939,0.02866,0.05613,0.02746,0.00831,0.05254,0.02387,0.00963,0.05173,0.02306,0.01066,0.04645,0.01779,0.00966,0.02866,0.05712,0.02846,0.00883,0.05603,0.02737,0.01007,0.05930,0.03064,0.01049,0.04849,0.01983,0.00873
ifg_lh,0.04473,0.07077,0.02603,0.00711,0.06336,0.01863,0.00702,0.05803,0.01330,0.01053,0.03996,-0.00477,0.00869,0.04473,0.08594,0.04120,0.00634,0.08384,0.03910,0.00754,0.07655,0.03182,0.01038,0.06297,0.01823,0.00807,0.04473,0.09346,0.04873,0.00717,0.10405,0.05932,0.00919,0.08953,0.04480,0.01045,0.06711,0.02237,0.00837,0.04473,0.09668,0.05194,0.00762,0.10790,0.06317,0.00981,0.09974,0.05500,0.00979,0.07958,0.03485,0.00775,0.04473,0.10106,0.05632,0.00825,0.11130,0.06657,0.01037,0.10837,0.06363,0.01024,0.08493,0.04020,0.00818
ifg_rh,0.05805,0.07542,0.01737,0.00847,0.05663,-0.00141,0.01105,0.05439,-0.00365,0.01189,0.04145,-0.01659,0.01175,0.05805,0.08248,0.02444,0.00829,0.06612,0.00808,0.01083,0.06371,0.00567,0.01183,0.05400,-0.00405,0.01056,0.05805,0.08753,0.02949,0.00820,0.08076,0.02271,0.00974,0.07797,0.01993,0.01108,0.06194,0.00389,0.00925,0.05805,0.09059,0.03254,0.00792,0.08714,0.02909,0.00889,0.08646,0.02842,0.01015,0.07213,0.01409,0.00845,0.05805,0.09444,0.03640,0.00783,0.09607,0.03802,0.00832,0.09258,0.03454,0.01018,0.07712,0.01908,0.00922
mfg_dlpfc_lh,0.09627,0.10340,0.00714,0.00479,0.07581,-0.02045,0.00765,0.07130,-0.02497,0.00886,0.05764,-0.03863,0.01108,0.09627,0.11212,0.01586,0.00389,0.09589,-0.00038,0.00431,0.08763,-0.00864,0.00540,0.07710,-0.01917,0.00734,0.09627,0.12630,0.03004,0.00410,0.11703,0.02076,0.00431,0.10556,0.00929,0.00604,0.08765,-0.00862,0.00700,0.09627,0.12936,0.03309,0.00443,0.12365,0.02739,0.00544,0.11350,0.01723,0.00648,0.09755,0.00129,0.00638,0.09627,0.13082,0.03456,0.00433,0.12816,0.03189,0.00551,0.11974,0.02348,0.00627,0.09979,0.00353,0.00639
mfg_dlpfc_rh,0.05361,0.07569,0.02208,0.00740,0.06393,0.01032,0.00914,0.05397,0.00036,0.00838,0.04345,-0.01016,0.00755,0.05361,0.07903,0.02542,0.00767,0.07099,0.01738,0.00856,0.06457,0.01096,0.00832,0.05322,-0.00040,0.00639,0.05361,0.08617,0.03255,0.00840,0.08916,0.03555,0.00930,0.08223,0.02861,0.00901,0.06664,0.01303,0.00676,0.05361,0.08855,0.03494,0.00786,0.09199,0.03837,0.00997,0.09083,0.03722,0.00933,0.07409,0.02048,0.00702,0.05361,0.09166,0.03805,0.00755,0.09845,0.04484,0.00988,0.09665,0.04304,0.00952,0.07830,0.02468,0.00688
mpfc_tom_lh,0.04937,0.05622,0.00685,0.00426,0.03756,-0.01182,0.00604,0.03090,-0.01848,0.00599,0.03006,-0.01932,0.00680,0.04937,0.06002,0.01064,0.00425,0.04262,-0.00676,0.00612,0.03796,-0.01141,0.00500,0.03780,-0.01157,0.00574,0.04937,0.07014,0.02077,0.00409,0.06085,0.01148,0.00556,0.05071,0.00134,0.00585,0.05028,0.00090,0.00507,0.04937,0.07294,0.02357,0.00478,0.07168,0.02231,0.00599,0.05687,0.00749,0.00611,0.05599,0.00662,0.00532,0.04937,0.07704,0.02767,0.00478,0.07508,0.02571,0.00521,0.06647,0.01710,0.00622,0.06193,0.01255,0.00544
mpfc_tom_rh,0.03251,0.04462,0.01211,0.00810,0.03379,0.00129,0.00728,0.03171,-0.00079,0.00823,0.03035,-0.00215,0.00840,0.03251,0.05683,0.02433,0.00759,0.04559,0.01308,0.00680,0.04237,0.00987,0.00756,0.04314,0.01063,0.00784,0.03251,0.06363,0.03112,0.00658,0.05917,0.02667,0.00575,0.05706,0.02455,0.00732,0.05537,0.02286,0.00641,0.03251,0.06833,0.03583,0.00782,0.06945,0.03694,0.00761,0.06087,0.02836,0.00777,0.06176,0.02925,0.00704,0.03251,0.07287,0.04037,0.00732,0.07389,0.04138,0.00731,0.06618,0.03368,0.00777,0.06674,0.03423,0.00705
precuneus_pcc_lh,0.05198,0.06013,0.00815,0.00629,0.04446,-0.00753,0.00870,0.04098,-0.01100,0.00785,0.02441,-0.02757,0.00879,0.05198,0.07102,0.01903,0.00658,0.05466,0.00268,0.00904,0.04760,-0.00438,0.00749,0.04029,-0.01169,0.00892,0.05198,0.08529,0.03331,0.00620,0.08380,0.03182,0.00674,0.06263,0.01065,0.00892,0.04318,-0.00880,0.00942,0.05198,0.08571,0.03373,0.00575,0.08990,0.03792,0.00719,0.06723,0.01525,0.00868,0.05558,0.00360,0.00862,0.05198,0.08393,0.03195,0.00589,0.09196,0.03998,0.00728,0.07535,0.02337,0.00919,0.05933,0.00734,0.00938
precuneus_pcc_rh,0.02885,0.05317,0.02432,0.00613,0.04265,0.01379,0.00806,0.03653,0.00767,0.00775,0.02485,-0.00401,0.00778,0.02885,0.05436,0.02551,0.00686,0.04403,0.01518,0.00997,0.03784,0.00898,0.00791,0.03334,0.00448,0.00697,0.02885,0.07183,0.04297,0.00701,0.07051,0.04166,0.00850,0.06337,0.03452,0.00842,0.04470,0.01584,0.00711,0.02885,0.07069,0.04184,0.00723,0.07260,0.04374,0.00782,0.06552,0.03667,0.00830,0.05147,0.02262,0.00760,0.02885,0.07067,0.04181,0.00774,0.07518,0.04633,0.00864,0.07104,0.04218,0.00904,0.05565,0.02679,0.00868
motor_lh,0.01055,0.01406,0.00351,0.00467,0.00981,-0.00074,0.00484,0.00736,-0.00319,0.00495,0.00916,-0.00139,0.00431,0.01055,0.01799,0.00744,0.00689,0.01264,0.00208,0.00643,0.01138,0.00083,0.00585,0.01395,0.00340,0.00455,0.01055,0.02407,0.01352,0.00676,0.02076,0.01021,0.00634,0.01852,0.00797,0.00668,0.01912,0.00857,0.00562,0.01055,0.02186,0.01131,0.00661,0.02037,0.00982,0.00663,0.02053,0.00998,0.00656,0.02080,0.01025,0.00589,0.01055,0.02203,0.01148,0.00716,0.01868,0.00813,0.00762,0.02190,0.01135,0.00659,0.02202,0.01147,0.00586
motor_rh,0.00355,0.00869,0.00514,0.00411,0.00487,0.00132,0.00483,0.00956,0.00601,0.00371,0.01052,0.00697,0.00344,0.00355,0.00990,0.00635,0.00568,0.00806,0.00451,0.00604,0.01450,0.01094,0.00475,0.01454,0.01098,0.00345,0.00355,0.01816,0.01460,0.00622,0.01733,0.01378,0.00613,0.02306,0.01950,0.00551,0.02080,0.01725,0.00496,0.00355,0.01638,0.01283,0.00594,0.01853,0.01497,0.00618,0.02423,0.02067,0.00540,0.02231,0.01876,0.00481,0.00355,0.01849,0.01493,0.00603,0.02001,0.01646,0.00637,0.02567,0.02211,0.00604,0.02505,0.02149,0.00507
insula_fop_lh,0.05730,0.05656,-0.00074,0.00610,0.04566,-0.01163,0.00616,0.03571,-0.02159,0.00619,0.03668,-0.02061,0.00607,0.05730,0.06438,0.00708,0.00580,0.05528,-0.00201,0.00645,0.04923,-0.00806,0.00523,0.05132,-0.00598,0.00452,0.05730,0.07416,0.01686,0.00416,0.06835,0.01105,0.00538,0.05815,0.00086,0.00546,0.05612,-0.00117,0.00442,0.05730,0.07222,0.01492,0.00393,0.06962,0.01232,0.00498,0.06187,0.00458,0.00559,0.05876,0.00146,0.00484,0.05730,0.07508,0.01778,0.00416,0.07322,0.01593,0.00539,0.06524,0.00794,0.00587,0.06414,0.00684,0.00539
insula_fop_rh,0.05106,0.04516,-0.00589,0.00601,0.03515,-0.01590,0.00649,0.03038,-0.02067,0.00672,0.03292,-0.01814,0.00555,0.05106,0.05344,0.00239,0.00526,0.04613,-0.00493,0.00546,0.04262,-0.00844,0.00557,0.04618,-0.00488,0.00435,0.05106,0.06650,0.01544,0.00316,0.06264,0.01158,0.00473,0.05563,0.00457,0.00510,0.05527,0.00421,0.00428,0.05106,0.06604,0.01498,0.00270,0.06643,0.01538,0.00358,0.05756,0.00650,0.00512,0.05540,0.00435,0.00416,0.05106,0.06910,0.01804,0.00330,0.07224,0.02119,0.00439,0.06142,0.01036,0.00493,0.06256,0.01150,0.00407
visual_early_lh,0.01463,0.01446,-0.00017,0.00695,0.01553,0.00090,0.00858,0.01347,-0.00116,0.00601,0.01562,0.00099,0.00715,0.01463,0.02278,0.00815,0.00652,0.01723,0.00260,0.00813,0.01742,0.00279,0.00609,0.01826,0.00363,0.00783,0.01463,0.03318,0.01855,0.00529,0.02939,0.01476,0.00757,0.02415,0.00953,0.00568,0.01972,0.00509,0.00695,0.01463,0.02930,0.01467,0.00580,0.03239,0.01776,0.00737,0.02308,0.00845,0.00612,0.01999,0.00537,0.00629,0.01463,0.03302,0.01840,0.00595,0.03297,0.01834,0.00688,0.02835,0.01372,0.00591,0.02533,0.01070,0.00683
visual_early_rh,0.00815,0.01345,0.00530,0.00792,0.01670,0.00855,0.00946,0.01440,0.00624,0.00656,0.01371,0.00555,0.00622,0.00815,0.01975,0.01159,0.00754,0.01647,0.00832,0.00765,0.01490,0.00675,0.00663,0.01490,0.00674,0.00730,0.00815,0.02876,0.02061,0.00618,0.02646,0.01831,0.00704,0.02275,0.01459,0.00521,0.01923,0.01107,0.00647,0.00815,0.02380,0.01565,0.00637,0.02908,0.02093,0.00723,0.02002,0.01187,0.00565,0.01582,0.00766,0.00495,0.00815,0.02669,0.01854,0.00636,0.03024,0.02209,0.00665,0.02413,0.01598,0.00492,0.01901,0.01086,0.00549
visual_higher_lh,0.02084,0.02292,0.00209,0.00504,0.02092,0.00009,0.00915,0.01803,-0.00281,0.00919,0.01260,-0.00824,0.00879,0.02084,0.03456,0.01372,0.00626,0.03426,0.01342,0.00982,0.02865,0.00781,0.01044,0.02080,-0.00004,0.00929,0.02084,0.04355,0.02271,0.00638,0.04797,0.02713,0.00853,0.03963,0.01879,0.00963,0.02099,0.00015,0.00925,0.02084,0.04454,0.02371,0.00613,0.04973,0.02889,0.00884,0.03834,0.01750,0.00894,0.02029,-0.00055,0.00845,0.02084,0.04718,0.02634,0.00562,0.05234,0.03151,0.00839,0.04650,0.02567,0.00828,0.02954,0.00871,0.00849
visual_higher_rh,0.01526,0.01519,-0.00008,0.00491,0.01671,0.00145,0.00967,0.02033,0.00507,0.00954,0.01696,0.00169,0.00959,0.01526,0.02159,0.00632,0.00520,0.02544,0.01018,0.01185,0.02253,0.00727,0.01129,0.01997,0.00470,0.00971,0.01526,0.02998,0.01472,0.00545,0.03641,0.02115,0.01181,0.03375,0.01849,0.00990,0.02172,0.00645,0.00941,0.01526,0.02862,0.01336,0.00645,0.03852,0.02325,0.01053,0.03261,0.01734,0.00908,0.01863,0.00337,0.00872,0.01526,0.03298,0.01771,0.00773,0.03950,0.02424,0.01080,0.03933,0.02407,0.00861,0.02480,0.00954,0.00910


==> figs/fig2_app/per_roi_paper_slumlord/w2v_paper_roi_deltas_slumlord.csv <==
ROI,avgdev_C100,cdev_C100,delta_cdev_C100,delta_cdev_C100_ste,cshared_C100,delta_cshared_C100,delta_cshared_C100_ste,ridge_C100,delta_ridge_C100,delta_ridge_C100_ste,ridge_pretrained_C100,delta_ridge_pretrained_C100,delta_ridge_pretrained_C100_ste,avgdev_C200,cdev_C200,delta_cdev_C200,delta_cdev_C200_ste,cshared_C200,delta_cshared_C200,delta_cshared_C200_ste,ridge_C200,delta_ridge_C200,delta_ridge_C200_ste,ridge_pretrained_C200,delta_ridge_pretrained_C200,delta_ridge_pretrained_C200_ste,avgdev_C400,cdev_C400,delta_cdev_C400,delta_cdev_C400_ste,cshared_C400,delta_cshared_C400,delta_cshared_C400_ste,ridge_C400,delta_ridge_C400,delta_ridge_C400_ste,ridge_pretrained_C400,delta_ridge_pretrained_C400,delta_ridge_pretrained_C400_ste,avgdev_C600,cdev_C600,delta_cdev_C600,delta_cdev_C600_ste,cshared_C600,delta_cshared_C600,delta_cshared_C600_ste,ridge_C600,delta_ridge_C600,delta_ridge_C600_ste,ridge_pretrained_C600,delta_ridge_pretrained_C600,delta_ridge_pretrained_C600_ste
aud_primary_lh,0.28414,0.28500,0.00086,0.00025,0.28648,0.00234,0.00186,0.13718,-0.14696,0.00860,0.15204,-0.13210,0.01019,0.28414,0.28580,0.00166,0.00079,0.28954,0.00540,0.00340,0.15907,-0.12507,0.00954,0.14400,-0.14014,0.01066,0.28414,0.28533,0.00119,0.00055,0.29158,0.00744,0.00269,0.18952,-0.09462,0.01013,0.19275,-0.09139,0.01143,0.28414,0.28524,0.00110,0.00049,0.29013,0.00599,0.00217,0.19767,-0.08647,0.00888,0.21293,-0.07121,0.01071
aud_primary_rh,0.25163,0.25239,0.00075,0.00037,0.25332,0.00168,0.00242,0.13032,-0.12131,0.01114,0.13394,-0.11770,0.01021,0.25163,0.25282,0.00119,0.00069,0.25572,0.00408,0.00326,0.14074,-0.11089,0.01080,0.12231,-0.12933,0.01285,0.25163,0.25241,0.00077,0.00040,0.25808,0.00644,0.00244,0.15812,-0.09352,0.01082,0.16201,-0.08962,0.01147,0.25163,0.25237,0.00074,0.00039,0.25647,0.00483,0.00178,0.17255,-0.07908,0.00821,0.18109,-0.07055,0.01062
aud_belt_lh,0.23109,0.23082,-0.00028,0.00229,0.22315,-0.00794,0.00443,0.11342,-0.11767,0.00720,0.12626,-0.10483,0.00739,0.23109,0.22179,-0.00930,0.00476,0.21418,-0.01691,0.00681,0.13738,-0.09371,0.00635,0.12196,-0.10913,0.00834,0.23109,0.23894,0.00785,0.00309,0.24070,0.00960,0.00487,0.16389,-0.06720,0.00682,0.17401,-0.05708,0.00579,0.23109,0.24184,0.01075,0.00284,0.24413,0.01304,0.00467,0.18175,-0.04934,0.00660,0.18939,-0.04170,0.00564
aud_belt_rh,0.19024,0.19316,0.00292,0.00271,0.18983,-0.00041,0.00583,0.09840,-0.09183,0.01114,0.10961,-0.08063,0.01071,0.19024,0.18824,-0.00200,0.00487,0.19661,0.00637,0.00882,0.11637,-0.07386,0.01140,0.10677,-0.08347,0.01298,0.19024,0.20582,0.01558,0.00441,0.22358,0.03334,0.00682,0.14621,-0.04403,0.01035,0.15551,-0.03473,0.00945,0.19024,0.20963,0.01939,0.00410,0.22559,0.03535,0.00571,0.16328,-0.02696,0.01057,0.17101,-0.01923,0.01016
stg_sts_lh,0.08705,0.10497,0.01793,0.00493,0.10746,0.02042,0.00862,0.04479,-0.04226,0.00943,0.03920,-0.04785,0.01036,0.08705,0.10311,0.01607,0.00619,0.10558,0.01854,0.01099,0.05772,-0.02933,0.00839,0.04254,-0.04451,0.00967,0.08705,0.11725,0.03021,0.00719,0.11549,0.02845,0.00977,0.07622,-0.01083,0.01117,0.06647,-0.02058,0.00807,0.08705,0.11897,0.03192,0.00662,0.11612,0.02908,0.00834,0.08979,0.00274,0.00984,0.07406,-0.01298,0.00765
stg_sts_rh,0.06108,0.08350,0.02242,0.00561,0.08827,0.02719,0.00866,0.05015,-0.01093,0.00783,0.04186,-0.01922,0.01056,0.06108,0.09149,0.03040,0.00572,0.10298,0.04190,0.00920,0.05573,-0.00535,0.00908,0.04072,-0.02037,0.01050,0.06108,0.10125,0.04016,0.00574,0.10744,0.04635,0.00861,0.07303,0.01195,0.01060,0.06826,0.00718,0.00928,0.06108,0.10400,0.04292,0.00552,0.10848,0.04739,0.00834,0.08449,0.02340,0.01096,0.07533,0.01424,0.00994
temporal_pole_lh,0.03344,0.03865,0.00521,0.00328,0.03892,0.00548,0.00411,0.01327,-0.02017,0.00511,0.00993,-0.02350,0.00573,0.03344,0.03978,0.00634,0.00503,0.03778,0.00434,0.00479,0.01432,-0.01912,0.00462,0.00955,-0.02389,0.00465,0.03344,0.04464,0.01120,0.00476,0.03659,0.00315,0.00441,0.02068,-0.01276,0.00607,0.01664,-0.01679,0.00412,0.03344,0.04556,0.01212,0.00500,0.03791,0.00447,0.00477,0.02357,-0.00986,0.00581,0.02005,-0.01339,0.00373
temporal_pole_rh,0.02571,0.02094,-0.00477,0.00304,0.01959,-0.00611,0.00354,0.00661,-0.01910,0.00453,0.00549,-0.02021,0.00422,0.02571,0.02754,0.00183,0.00363,0.02601,0.00030,0.00417,0.01040,-0.01531,0.00476,0.00223,-0.02347,0.00419,0.02571,0.03078,0.00507,0.00311,0.02160,-0.00410,0.00393,0.01377,-0.01193,0.00506,0.00886,-0.01684,0.00399,0.02571,0.03271,0.00701,0.00353,0.02568,-0.00002,0.00416,0.01561,-0.01009,0.00534,0.01232,-0.01339,0.00411
posterior_temp_lh,0.07604,0.08346,0.00743,0.00387,0.07566,-0.00038,0.00567,0.03973,-0.03630,0.00970,0.03407,-0.04197,0.00825,0.07604,0.08907,0.01303,0.00379,0.07641,0.00037,0.00728,0.04964,-0.02639,0.00811,0.03720,-0.03883,0.00831,0.07604,0.09889,0.02285,0.00511,0.09105,0.01501,0.00741,0.06927,-0.00676,0.00694,0.05359,-0.02245,0.00666,0.07604,0.09983,0.02379,0.00451,0.09388,0.01784,0.00667,0.08039,0.00435,0.00581,0.06214,-0.01389,0.00577
posterior_temp_rh,0.04700,0.07299,0.02600,0.00890,0.07128,0.02429,0.01116,0.04502,-0.00198,0.01041,0.03701,-0.00998,0.00949,0.04700,0.08022,0.03323,0.00940,0.08101,0.03402,0.01042,0.04843,0.00143,0.00853,0.03853,-0.00847,0.00874,0.04700,0.08783,0.04083,0.00907,0.09005,0.04306,0.00976,0.06593,0.01893,0.00903,0.05929,0.01230,0.00864,0.04700,0.09178,0.04479,0.00787,0.09766,0.05067,0.00893,0.08146,0.03446,0.00907,0.06597,0.01898,0.00849
angular_gyrus_lh,0.05125,0.07573,0.02448,0.00858,0.07152,0.02027,0.01083,0.04320,-0.00805,0.01142,0.02001,-0.03124,0.01274,0.05125,0.07331,0.02206,0.00910,0.06596,0.01471,0.01028,0.04596,-0.00529,0.01070,0.01825,-0.03300,0.01219,0.05125,0.08184,0.03059,0.00937,0.06925,0.01800,0.01081,0.04890,-0.00235,0.01385,0.03297,-0.01828,0.00996,0.05125,0.08127,0.03002,0.00902,0.06929,0.01804,0.01161,0.05518,0.00392,0.01201,0.03930,-0.01195,0.00999
angular_gyrus_rh,0.05558,0.06815,0.01257,0.00468,0.06134,0.00576,0.00582,0.03637,-0.01921,0.00863,0.01842,-0.03716,0.01043,0.05558,0.07410,0.01852,0.00649,0.06384,0.00826,0.00988,0.03626,-0.01932,0.01041,0.00869,-0.04689,0.01106,0.05558,0.07807,0.02249,0.00774,0.06071,0.00513,0.01192,0.03593,-0.01965,0.01151,0.02402,-0.03157,0.00987,0.05558,0.07307,0.01749,0.00781,0.05704,0.00146,0.01102,0.04209,-0.01350,0.01154,0.03125,-0.02433,0.01126
supramarginal_lh,0.02402,0.03505,0.01103,0.00364,0.03446,0.01044,0.00516,0.02071,-0.00331,0.00829,0.01487,-0.00915,0.00678,0.02402,0.03477,0.01076,0.00465,0.03373,0.00971,0.00679,0.02497,0.00095,0.00930,0.01765,-0.00637,0.00722,0.02402,0.04472,0.02070,0.00714,0.04460,0.02058,0.00803,0.03568,0.01166,0.00825,0.02452,0.00050,0.00717,0.02402,0.05157,0.02755,0.00654,0.05144,0.02742,0.00691,0.04283,0.01881,0.00758,0.03290,0.00888,0.00793
supramarginal_rh,0.01335,0.02936,0.01601,0.00698,0.03712,0.02378,0.00797,0.02323,0.00988,0.00790,0.02329,0.00995,0.00832,0.01335,0.02368,0.01034,0.00635,0.02578,0.01243,0.00738,0.01352,0.00018,0.01025,0.01267,-0.00068,0.00781,0.01335,0.04147,0.02812,0.00848,0.03615,0.02280,0.00985,0.02400,0.01066,0.01033,0.02263,0.00928,0.00974,0.01335,0.04571,0.03236,0.00696,0.04667,0.03332,0.00728,0.03350,0.02016,0.00961,0.03234,0.01899,0.00971
ifg_lh,0.05723,0.08117,0.02394,0.00746,0.07895,0.02172,0.00997,0.03428,-0.02295,0.01031,0.01874,-0.03850,0.01124,0.05723,0.07818,0.02095,0.00704,0.07094,0.01371,0.01002,0.04166,-0.01558,0.00994,0.03158,-0.02565,0.00797,0.05723,0.08845,0.03122,0.00782,0.06594,0.00871,0.00938,0.05279,-0.00444,0.01002,0.05042,-0.00682,0.00700,0.05723,0.08950,0.03226,0.00767,0.07928,0.02204,0.00837,0.06400,0.00677,0.00921,0.05855,0.00132,0.00684
ifg_rh,0.05764,0.05936,0.00172,0.00497,0.04658,-0.01105,0.00791,0.02828,-0.02935,0.00750,0.02250,-0.03514,0.00858,0.05764,0.06084,0.00321,0.00541,0.04758,-0.01006,0.00693,0.02388,-0.03376,0.00700,0.02549,-0.03215,0.00775,0.05764,0.06537,0.00773,0.00558,0.05124,-0.00640,0.00656,0.03427,-0.02337,0.00766,0.03808,-0.01956,0.00810,0.05764,0.06633,0.00869,0.00752,0.05626,-0.00138,0.00653,0.04326,-0.01437,0.00826,0.04590,-0.01174,0.00834
mfg_dlpfc_lh,0.06446,0.08880,0.02435,0.00524,0.08942,0.02497,0.00776,0.04398,-0.02048,0.00764,0.02533,-0.03913,0.00713,0.06446,0.07816,0.01371,0.00704,0.07927,0.01481,0.00910,0.05127,-0.01319,0.00745,0.03092,-0.03354,0.00681,0.06446,0.08606,0.02160,0.00749,0.07446,0.01000,0.00867,0.06247,-0.00199,0.00837,0.04700,-0.01745,0.00595,0.06446,0.09388,0.02943,0.00632,0.08356,0.01911,0.00736,0.07501,0.01055,0.00841,0.05493,-0.00952,0.00595
mfg_dlpfc_rh,0.04508,0.05609,0.01101,0.00457,0.04848,0.00340,0.00674,0.03164,-0.01343,0.00717,0.01972,-0.02535,0.00703,0.04508,0.05842,0.01335,0.00526,0.05981,0.01473,0.00744,0.02761,-0.01746,0.00818,0.01059,-0.03449,0.00789,0.04508,0.06549,0.02042,0.00592,0.05936,0.01428,0.00827,0.03662,-0.00845,0.00849,0.02763,-0.01745,0.00826,0.04508,0.06769,0.02261,0.00583,0.06562,0.02055,0.00902,0.04615,0.00107,0.00965,0.03740,-0.00767,0.00826
mpfc_tom_lh,0.02404,0.03483,0.01078,0.00364,0.03369,0.00965,0.00581,0.01691,-0.00713,0.00745,0.00831,-0.01573,0.00602,0.02404,0.04093,0.01688,0.00481,0.03795,0.01390,0.00684,0.02614,0.00209,0.00715,0.01648,-0.00756,0.00749,0.02404,0.04956,0.02551,0.00557,0.04406,0.02002,0.00696,0.03157,0.00753,0.00706,0.02476,0.00071,0.00754,0.02404,0.04862,0.02457,0.00678,0.04423,0.02018,0.00867,0.03427,0.01023,0.00857,0.03270,0.00866,0.00801
mpfc_tom_rh,0.03748,0.02994,-0.00754,0.00456,0.02636,-0.01113,0.00614,0.01532,-0.02216,0.00690,0.01150,-0.02598,0.00559,0.03748,0.03856,0.00108,0.00301,0.03472,-0.00276,0.00466,0.01999,-0.01749,0.00507,0.01184,-0.02565,0.00649,0.03748,0.04379,0.00631,0.00301,0.03899,0.00151,0.00505,0.02386,-0.01362,0.00520,0.02278,-0.01470,0.00546,0.03748,0.04305,0.00557,0.00377,0.03678,-0.00070,0.00606,0.02938,-0.00810,0.00576,0.02875,-0.00874,0.00620
precuneus_pcc_lh,0.02776,0.03457,0.00682,0.00582,0.03145,0.00369,0.00769,0.02935,0.00160,0.00959,0.02114,-0.00662,0.00866,0.02776,0.04863,0.02087,0.00792,0.04317,0.01541,0.01060,0.03451,0.00675,0.00951,0.01856,-0.00920,0.00989,0.02776,0.05706,0.02930,0.00968,0.04878,0.02103,0.01291,0.04404,0.01629,0.01143,0.02808,0.00033,0.00906,0.02776,0.06046,0.03270,0.00932,0.05548,0.02773,0.01160,0.04707,0.01932,0.01106,0.03185,0.00409,0.00941
precuneus_pcc_rh,0.03491,0.03882,0.00391,0.00476,0.02786,-0.00705,0.00799,0.03393,-0.00099,0.00856,0.02303,-0.01189,0.01018,0.03491,0.04331,0.00840,0.00763,0.03670,0.00179,0.01127,0.03116,-0.00375,0.00978,0.01895,-0.01597,0.01047,0.03491,0.05463,0.01971,0.00858,0.04366,0.00874,0.01198,0.03989,0.00498,0.01110,0.03009,-0.00483,0.01133,0.03491,0.05148,0.01657,0.00762,0.04619,0.01127,0.00999,0.04652,0.01160,0.01140,0.03518,0.00027,0.01120
motor_lh,0.00468,0.00603,0.00135,0.00554,0.00971,0.00503,0.00538,0.00823,0.00355,0.00678,0.00683,0.00215,0.00610,0.00468,0.00377,-0.00091,0.00551,0.00448,-0.00020,0.00519,0.00581,0.00113,0.00732,-0.00010,-0.00478,0.00476,0.00468,0.01765,0.01297,0.00712,0.01295,0.00827,0.00664,0.01665,0.01197,0.00728,0.00641,0.00173,0.00576,0.00468,0.01944,0.01476,0.00661,0.01457,0.00988,0.00599,0.02075,0.01607,0.00615,0.00722,0.00254,0.00568
motor_rh,0.00859,0.00969,0.00110,0.00536,0.01131,0.00272,0.00589,0.01016,0.00157,0.00584,0.00511,-0.00348,0.00603,0.00859,0.00646,-0.00213,0.00480,0.00123,-0.00736,0.00490,0.00454,-0.00405,0.00511,-0.00244,-0.01103,0.00533,0.00859,0.01636,0.00777,0.00700,0.00913,0.00054,0.00647,0.01288,0.00429,0.00585,0.00361,-0.00498,0.00595,0.00859,0.01586,0.00727,0.00621,0.00994,0.00135,0.00632,0.01681,0.00822,0.00553,0.00699,-0.00160,0.00584
insula_fop_lh,0.04138,0.03812,-0.00326,0.00406,0.03320,-0.00818,0.00504,0.01817,-0.02321,0.00684,0.01847,-0.02291,0.00632,0.04138,0.03428,-0.00711,0.00358,0.02662,-0.01476,0.00334,0.01979,-0.02159,0.00765,0.01793,-0.02345,0.00615,0.04138,0.04002,-0.00137,0.00515,0.03229,-0.00910,0.00591,0.02567,-0.01571,0.00745,0.02207,-0.01932,0.00572,0.04138,0.04262,0.00123,0.00571,0.04022,-0.00116,0.00654,0.03066,-0.01072,0.00694,0.02769,-0.01370,0.00635
insula_fop_rh,0.03169,0.03436,0.00267,0.00383,0.02926,-0.00243,0.00506,0.01933,-0.01236,0.00613,0.01251,-0.01918,0.00538,0.03169,0.02898,-0.00271,0.00387,0.02646,-0.00523,0.00411,0.01518,-0.01651,0.00664,0.01032,-0.02137,0.00560,0.03169,0.03727,0.00558,0.00469,0.03332,0.00163,0.00730,0.02198,-0.00971,0.00718,0.01655,-0.01514,0.00559,0.03169,0.04083,0.00914,0.00466,0.04044,0.00875,0.00675,0.02902,-0.00267,0.00672,0.02313,-0.00856,0.00612
visual_early_lh,0.00801,0.00553,-0.00248,0.00532,0.00439,-0.00362,0.00762,0.00914,0.00113,0.00809,0.00213,-0.00588,0.00714,0.00801,0.00297,-0.00504,0.00495,0.01105,0.00304,0.00647,0.01069,0.00268,0.00547,0.00494,-0.00307,0.00564,0.00801,0.00815,0.00013,0.00378,0.01392,0.00591,0.00446,0.00995,0.00194,0.00576,0.00215,-0.00586,0.00456,0.00801,0.00849,0.00048,0.00494,0.01399,0.00598,0.00576,0.00582,-0.00219,0.00580,0.00218,-0.00583,0.00496
visual_early_rh,0.00475,0.00275,-0.00200,0.00443,-0.00056,-0.00531,0.00710,0.00872,0.00397,0.00930,0.00060,-0.00416,0.00751,0.00475,0.00486,0.00011,0.00529,0.01048,0.00572,0.00603,0.01030,0.00555,0.00569,0.00757,0.00281,0.00600,0.00475,0.01160,0.00685,0.00570,0.01814,0.01339,0.00635,0.00863,0.00388,0.00721,0.00496,0.00021,0.00535,0.00475,0.01076,0.00601,0.00697,0.01820,0.01345,0.00708,0.00691,0.00216,0.00759,0.00265,-0.00210,0.00670
visual_higher_lh,0.01926,0.01628,-0.00297,0.00432,0.00929,-0.00997,0.00796,0.01759,-0.00166,0.00820,0.00606,-0.01320,0.00726,0.01926,0.01586,-0.00339,0.00485,0.01693,-0.00232,0.00924,0.01629,-0.00297,0.00754,0.00635,-0.01291,0.00642,0.01926,0.02323,0.00398,0.00388,0.02129,0.00203,0.00819,0.01266,-0.00659,0.00804,0.00419,-0.01507,0.00652,0.01926,0.02280,0.00355,0.00389,0.02258,0.00333,0.00779,0.01549,-0.00377,0.00780,0.00563,-0.01362,0.00586
visual_higher_rh,0.01808,0.01893,0.00084,0.00286,0.01731,-0.00077,0.00763,0.01645,-0.00163,0.01097,0.00653,-0.01155,0.00821,0.01808,0.02231,0.00423,0.00444,0.02817,0.01009,0.00998,0.01520,-0.00288,0.00931,0.01137,-0.00671,0.00877,0.01808,0.02845,0.01037,0.00474,0.03885,0.02076,0.00889,0.01250,-0.00558,0.00918,0.00848,-0.00960,0.00822,0.01808,0.02747,0.00939,0.00546,0.03477,0.01669,0.00843,0.01276,-0.00533,0.00834,0.00598,-0.01210,0.00759


==> figs/fig2_app/per_roi_paper_slumlordv2/w2v_paper_roi_deltas_slumlord.csv <==
ROI,avgdev_C100,cdev_C100,delta_cdev_C100,delta_cdev_C100_ste,cshared_C100,delta_cshared_C100,delta_cshared_C100_ste,ridge_C100,delta_ridge_C100,delta_ridge_C100_ste,ridge_pretrained_C100,delta_ridge_pretrained_C100,delta_ridge_pretrained_C100_ste,avgdev_C200,cdev_C200,delta_cdev_C200,delta_cdev_C200_ste,cshared_C200,delta_cshared_C200,delta_cshared_C200_ste,ridge_C200,delta_ridge_C200,delta_ridge_C200_ste,ridge_pretrained_C200,delta_ridge_pretrained_C200,delta_ridge_pretrained_C200_ste,avgdev_C400,cdev_C400,delta_cdev_C400,delta_cdev_C400_ste,cshared_C400,delta_cshared_C400,delta_cshared_C400_ste,ridge_C400,delta_ridge_C400,delta_ridge_C400_ste,ridge_pretrained_C400,delta_ridge_pretrained_C400,delta_ridge_pretrained_C400_ste,avgdev_C600,cdev_C600,delta_cdev_C600,delta_cdev_C600_ste,cshared_C600,delta_cshared_C600,delta_cshared_C600_ste,ridge_C600,delta_ridge_C600,delta_ridge_C600_ste,ridge_pretrained_C600,delta_ridge_pretrained_C600,delta_ridge_pretrained_C600_ste
aud_primary_lh,0.28414,0.28500,0.00086,0.00025,0.28648,0.00234,0.00186,0.13718,-0.14696,0.00860,0.15204,-0.13210,0.01019,0.28414,0.28580,0.00166,0.00079,0.28954,0.00540,0.00340,0.15907,-0.12507,0.00954,0.14400,-0.14014,0.01066,0.28414,0.28533,0.00119,0.00055,0.29158,0.00744,0.00269,0.18952,-0.09462,0.01013,0.19275,-0.09139,0.01143,0.28414,0.28524,0.00110,0.00049,0.29013,0.00599,0.00217,0.19767,-0.08647,0.00888,0.21293,-0.07121,0.01071
aud_primary_rh,0.25163,0.25239,0.00075,0.00037,0.25332,0.00168,0.00242,0.13032,-0.12131,0.01114,0.13394,-0.11770,0.01021,0.25163,0.25282,0.00119,0.00069,0.25572,0.00408,0.00326,0.14074,-0.11089,0.01080,0.12231,-0.12933,0.01285,0.25163,0.25241,0.00077,0.00040,0.25808,0.00644,0.00244,0.15812,-0.09352,0.01082,0.16201,-0.08962,0.01147,0.25163,0.25237,0.00074,0.00039,0.25647,0.00483,0.00178,0.17255,-0.07908,0.00821,0.18109,-0.07055,0.01062
aud_belt_lh,0.23109,0.23082,-0.00028,0.00229,0.22315,-0.00794,0.00443,0.11342,-0.11767,0.00720,0.12626,-0.10483,0.00739,0.23109,0.22179,-0.00930,0.00476,0.21418,-0.01691,0.00681,0.13738,-0.09371,0.00635,0.12196,-0.10913,0.00834,0.23109,0.23894,0.00785,0.00309,0.24070,0.00960,0.00487,0.16389,-0.06720,0.00682,0.17401,-0.05708,0.00579,0.23109,0.24184,0.01075,0.00284,0.24413,0.01304,0.00467,0.18175,-0.04934,0.00660,0.18939,-0.04170,0.00564
aud_belt_rh,0.19024,0.19316,0.00292,0.00271,0.18983,-0.00041,0.00583,0.09840,-0.09183,0.01114,0.10961,-0.08063,0.01071,0.19024,0.18824,-0.00200,0.00487,0.19661,0.00637,0.00882,0.11637,-0.07386,0.01140,0.10677,-0.08347,0.01298,0.19024,0.20582,0.01558,0.00441,0.22358,0.03334,0.00682,0.14621,-0.04403,0.01035,0.15551,-0.03473,0.00945,0.19024,0.20963,0.01939,0.00410,0.22559,0.03535,0.00571,0.16328,-0.02696,0.01057,0.17101,-0.01923,0.01016
stg_sts_lh,0.08705,0.10497,0.01793,0.00493,0.10746,0.02042,0.00862,0.04479,-0.04226,0.00943,0.03920,-0.04785,0.01036,0.08705,0.10311,0.01607,0.00619,0.10558,0.01854,0.01099,0.05772,-0.02933,0.00839,0.04254,-0.04451,0.00967,0.08705,0.11725,0.03021,0.00719,0.11549,0.02845,0.00977,0.07622,-0.01083,0.01117,0.06647,-0.02058,0.00807,0.08705,0.11897,0.03192,0.00662,0.11612,0.02908,0.00834,0.08979,0.00274,0.00984,0.07406,-0.01298,0.00765
stg_sts_rh,0.06108,0.08350,0.02242,0.00561,0.08827,0.02719,0.00866,0.05015,-0.01093,0.00783,0.04186,-0.01922,0.01056,0.06108,0.09149,0.03040,0.00572,0.10298,0.04190,0.00920,0.05573,-0.00535,0.00908,0.04072,-0.02037,0.01050,0.06108,0.10125,0.04016,0.00574,0.10744,0.04635,0.00861,0.07303,0.01195,0.01060,0.06826,0.00718,0.00928,0.06108,0.10400,0.04292,0.00552,0.10848,0.04739,0.00834,0.08449,0.02340,0.01096,0.07533,0.01424,0.00994
temporal_pole_lh,0.03344,0.03865,0.00521,0.00328,0.03892,0.00548,0.00411,0.01327,-0.02017,0.00511,0.00993,-0.02350,0.00573,0.03344,0.03978,0.00634,0.00503,0.03778,0.00434,0.00479,0.01432,-0.01912,0.00462,0.00955,-0.02389,0.00465,0.03344,0.04464,0.01120,0.00476,0.03659,0.00315,0.00441,0.02068,-0.01276,0.00607,0.01664,-0.01679,0.00412,0.03344,0.04556,0.01212,0.00500,0.03791,0.00447,0.00477,0.02357,-0.00986,0.00581,0.02005,-0.01339,0.00373
temporal_pole_rh,0.02571,0.02094,-0.00477,0.00304,0.01959,-0.00611,0.00354,0.00661,-0.01910,0.00453,0.00549,-0.02021,0.00422,0.02571,0.02754,0.00183,0.00363,0.02601,0.00030,0.00417,0.01040,-0.01531,0.00476,0.00223,-0.02347,0.00419,0.02571,0.03078,0.00507,0.00311,0.02160,-0.00410,0.00393,0.01377,-0.01193,0.00506,0.00886,-0.01684,0.00399,0.02571,0.03271,0.00701,0.00353,0.02568,-0.00002,0.00416,0.01561,-0.01009,0.00534,0.01232,-0.01339,0.00411
posterior_temp_lh,0.07604,0.08346,0.00743,0.00387,0.07566,-0.00038,0.00567,0.03973,-0.03630,0.00970,0.03407,-0.04197,0.00825,0.07604,0.08907,0.01303,0.00379,0.07641,0.00037,0.00728,0.04964,-0.02639,0.00811,0.03720,-0.03883,0.00831,0.07604,0.09889,0.02285,0.00511,0.09105,0.01501,0.00741,0.06927,-0.00676,0.00694,0.05359,-0.02245,0.00666,0.07604,0.09983,0.02379,0.00451,0.09388,0.01784,0.00667,0.08039,0.00435,0.00581,0.06214,-0.01389,0.00577
posterior_temp_rh,0.04700,0.07299,0.02600,0.00890,0.07128,0.02429,0.01116,0.04502,-0.00198,0.01041,0.03701,-0.00998,0.00949,0.04700,0.08022,0.03323,0.00940,0.08101,0.03402,0.01042,0.04843,0.00143,0.00853,0.03853,-0.00847,0.00874,0.04700,0.08783,0.04083,0.00907,0.09005,0.04306,0.00976,0.06593,0.01893,0.00903,0.05929,0.01230,0.00864,0.04700,0.09178,0.04479,0.00787,0.09766,0.05067,0.00893,0.08146,0.03446,0.00907,0.06597,0.01898,0.00849
angular_gyrus_lh,0.05125,0.07573,0.02448,0.00858,0.07152,0.02027,0.01083,0.04320,-0.00805,0.01142,0.02001,-0.03124,0.01274,0.05125,0.07331,0.02206,0.00910,0.06596,0.01471,0.01028,0.04596,-0.00529,0.01070,0.01825,-0.03300,0.01219,0.05125,0.08184,0.03059,0.00937,0.06925,0.01800,0.01081,0.04890,-0.00235,0.01385,0.03297,-0.01828,0.00996,0.05125,0.08127,0.03002,0.00902,0.06929,0.01804,0.01161,0.05518,0.00392,0.01201,0.03930,-0.01195,0.00999
angular_gyrus_rh,0.05558,0.06815,0.01257,0.00468,0.06134,0.00576,0.00582,0.03637,-0.01921,0.00863,0.01842,-0.03716,0.01043,0.05558,0.07410,0.01852,0.00649,0.06384,0.00826,0.00988,0.03626,-0.01932,0.01041,0.00869,-0.04689,0.01106,0.05558,0.07807,0.02249,0.00774,0.06071,0.00513,0.01192,0.03593,-0.01965,0.01151,0.02402,-0.03157,0.00987,0.05558,0.07307,0.01749,0.00781,0.05704,0.00146,0.01102,0.04209,-0.01350,0.01154,0.03125,-0.02433,0.01126
supramarginal_lh,0.02402,0.03505,0.01103,0.00364,0.03446,0.01044,0.00516,0.02071,-0.00331,0.00829,0.01487,-0.00915,0.00678,0.02402,0.03477,0.01076,0.00465,0.03373,0.00971,0.00679,0.02497,0.00095,0.00930,0.01765,-0.00637,0.00722,0.02402,0.04472,0.02070,0.00714,0.04460,0.02058,0.00803,0.03568,0.01166,0.00825,0.02452,0.00050,0.00717,0.02402,0.05157,0.02755,0.00654,0.05144,0.02742,0.00691,0.04283,0.01881,0.00758,0.03290,0.00888,0.00793
supramarginal_rh,0.01335,0.02936,0.01601,0.00698,0.03712,0.02378,0.00797,0.02323,0.00988,0.00790,0.02329,0.00995,0.00832,0.01335,0.02368,0.01034,0.00635,0.02578,0.01243,0.00738,0.01352,0.00018,0.01025,0.01267,-0.00068,0.00781,0.01335,0.04147,0.02812,0.00848,0.03615,0.02280,0.00985,0.02400,0.01066,0.01033,0.02263,0.00928,0.00974,0.01335,0.04571,0.03236,0.00696,0.04667,0.03332,0.00728,0.03350,0.02016,0.00961,0.03234,0.01899,0.00971
ifg_lh,0.05723,0.08117,0.02394,0.00746,0.07895,0.02172,0.00997,0.03428,-0.02295,0.01031,0.01874,-0.03850,0.01124,0.05723,0.07818,0.02095,0.00704,0.07094,0.01371,0.01002,0.04166,-0.01558,0.00994,0.03158,-0.02565,0.00797,0.05723,0.08845,0.03122,0.00782,0.06594,0.00871,0.00938,0.05279,-0.00444,0.01002,0.05042,-0.00682,0.00700,0.05723,0.08950,0.03226,0.00767,0.07928,0.02204,0.00837,0.06400,0.00677,0.00921,0.05855,0.00132,0.00684
ifg_rh,0.05764,0.05936,0.00172,0.00497,0.04658,-0.01105,0.00791,0.02828,-0.02935,0.00750,0.02250,-0.03514,0.00858,0.05764,0.06084,0.00321,0.00541,0.04758,-0.01006,0.00693,0.02388,-0.03376,0.00700,0.02549,-0.03215,0.00775,0.05764,0.06537,0.00773,0.00558,0.05124,-0.00640,0.00656,0.03427,-0.02337,0.00766,0.03808,-0.01956,0.00810,0.05764,0.06633,0.00869,0.00752,0.05626,-0.00138,0.00653,0.04326,-0.01437,0.00826,0.04590,-0.01174,0.00834
mfg_dlpfc_lh,0.06446,0.08880,0.02435,0.00524,0.08942,0.02497,0.00776,0.04398,-0.02048,0.00764,0.02533,-0.03913,0.00713,0.06446,0.07816,0.01371,0.00704,0.07927,0.01481,0.00910,0.05127,-0.01319,0.00745,0.03092,-0.03354,0.00681,0.06446,0.08606,0.02160,0.00749,0.07446,0.01000,0.00867,0.06247,-0.00199,0.00837,0.04700,-0.01745,0.00595,0.06446,0.09388,0.02943,0.00632,0.08356,0.01911,0.00736,0.07501,0.01055,0.00841,0.05493,-0.00952,0.00595
mfg_dlpfc_rh,0.04508,0.05609,0.01101,0.00457,0.04848,0.00340,0.00674,0.03164,-0.01343,0.00717,0.01972,-0.02535,0.00703,0.04508,0.05842,0.01335,0.00526,0.05981,0.01473,0.00744,0.02761,-0.01746,0.00818,0.01059,-0.03449,0.00789,0.04508,0.06549,0.02042,0.00592,0.05936,0.01428,0.00827,0.03662,-0.00845,0.00849,0.02763,-0.01745,0.00826,0.04508,0.06769,0.02261,0.00583,0.06562,0.02055,0.00902,0.04615,0.00107,0.00965,0.03740,-0.00767,0.00826
mpfc_tom_lh,0.02404,0.03483,0.01078,0.00364,0.03369,0.00965,0.00581,0.01691,-0.00713,0.00745,0.00831,-0.01573,0.00602,0.02404,0.04093,0.01688,0.00481,0.03795,0.01390,0.00684,0.02614,0.00209,0.00715,0.01648,-0.00756,0.00749,0.02404,0.04956,0.02551,0.00557,0.04406,0.02002,0.00696,0.03157,0.00753,0.00706,0.02476,0.00071,0.00754,0.02404,0.04862,0.02457,0.00678,0.04423,0.02018,0.00867,0.03427,0.01023,0.00857,0.03270,0.00866,0.00801
mpfc_tom_rh,0.03748,0.02994,-0.00754,0.00456,0.02636,-0.01113,0.00614,0.01532,-0.02216,0.00690,0.01150,-0.02598,0.00559,0.03748,0.03856,0.00108,0.00301,0.03472,-0.00276,0.00466,0.01999,-0.01749,0.00507,0.01184,-0.02565,0.00649,0.03748,0.04379,0.00631,0.00301,0.03899,0.00151,0.00505,0.02386,-0.01362,0.00520,0.02278,-0.01470,0.00546,0.03748,0.04305,0.00557,0.00377,0.03678,-0.00070,0.00606,0.02938,-0.00810,0.00576,0.02875,-0.00874,0.00620
precuneus_pcc_lh,0.02776,0.03457,0.00682,0.00582,0.03145,0.00369,0.00769,0.02935,0.00160,0.00959,0.02114,-0.00662,0.00866,0.02776,0.04863,0.02087,0.00792,0.04317,0.01541,0.01060,0.03451,0.00675,0.00951,0.01856,-0.00920,0.00989,0.02776,0.05706,0.02930,0.00968,0.04878,0.02103,0.01291,0.04404,0.01629,0.01143,0.02808,0.00033,0.00906,0.02776,0.06046,0.03270,0.00932,0.05548,0.02773,0.01160,0.04707,0.01932,0.01106,0.03185,0.00409,0.00941
precuneus_pcc_rh,0.03491,0.03882,0.00391,0.00476,0.02786,-0.00705,0.00799,0.03393,-0.00099,0.00856,0.02303,-0.01189,0.01018,0.03491,0.04331,0.00840,0.00763,0.03670,0.00179,0.01127,0.03116,-0.00375,0.00978,0.01895,-0.01597,0.01047,0.03491,0.05463,0.01971,0.00858,0.04366,0.00874,0.01198,0.03989,0.00498,0.01110,0.03009,-0.00483,0.01133,0.03491,0.05148,0.01657,0.00762,0.04619,0.01127,0.00999,0.04652,0.01160,0.01140,0.03518,0.00027,0.01120
motor_lh,0.00468,0.00603,0.00135,0.00554,0.00971,0.00503,0.00538,0.00823,0.00355,0.00678,0.00683,0.00215,0.00610,0.00468,0.00377,-0.00091,0.00551,0.00448,-0.00020,0.00519,0.00581,0.00113,0.00732,-0.00010,-0.00478,0.00476,0.00468,0.01765,0.01297,0.00712,0.01295,0.00827,0.00664,0.01665,0.01197,0.00728,0.00641,0.00173,0.00576,0.00468,0.01944,0.01476,0.00661,0.01457,0.00988,0.00599,0.02075,0.01607,0.00615,0.00722,0.00254,0.00568
motor_rh,0.00859,0.00969,0.00110,0.00536,0.01131,0.00272,0.00589,0.01016,0.00157,0.00584,0.00511,-0.00348,0.00603,0.00859,0.00646,-0.00213,0.00480,0.00123,-0.00736,0.00490,0.00454,-0.00405,0.00511,-0.00244,-0.01103,0.00533,0.00859,0.01636,0.00777,0.00700,0.00913,0.00054,0.00647,0.01288,0.00429,0.00585,0.00361,-0.00498,0.00595,0.00859,0.01586,0.00727,0.00621,0.00994,0.00135,0.00632,0.01681,0.00822,0.00553,0.00699,-0.00160,0.00584
insula_fop_lh,0.04138,0.03812,-0.00326,0.00406,0.03320,-0.00818,0.00504,0.01817,-0.02321,0.00684,0.01847,-0.02291,0.00632,0.04138,0.03428,-0.00711,0.00358,0.02662,-0.01476,0.00334,0.01979,-0.02159,0.00765,0.01793,-0.02345,0.00615,0.04138,0.04002,-0.00137,0.00515,0.03229,-0.00910,0.00591,0.02567,-0.01571,0.00745,0.02207,-0.01932,0.00572,0.04138,0.04262,0.00123,0.00571,0.04022,-0.00116,0.00654,0.03066,-0.01072,0.00694,0.02769,-0.01370,0.00635
insula_fop_rh,0.03169,0.03436,0.00267,0.00383,0.02926,-0.00243,0.00506,0.01933,-0.01236,0.00613,0.01251,-0.01918,0.00538,0.03169,0.02898,-0.00271,0.00387,0.02646,-0.00523,0.00411,0.01518,-0.01651,0.00664,0.01032,-0.02137,0.00560,0.03169,0.03727,0.00558,0.00469,0.03332,0.00163,0.00730,0.02198,-0.00971,0.00718,0.01655,-0.01514,0.00559,0.03169,0.04083,0.00914,0.00466,0.04044,0.00875,0.00675,0.02902,-0.00267,0.00672,0.02313,-0.00856,0.00612
visual_early_lh,0.00801,0.00553,-0.00248,0.00532,0.00439,-0.00362,0.00762,0.00914,0.00113,0.00809,0.00213,-0.00588,0.00714,0.00801,0.00297,-0.00504,0.00495,0.01105,0.00304,0.00647,0.01069,0.00268,0.00547,0.00494,-0.00307,0.00564,0.00801,0.00815,0.00013,0.00378,0.01392,0.00591,0.00446,0.00995,0.00194,0.00576,0.00215,-0.00586,0.00456,0.00801,0.00849,0.00048,0.00494,0.01399,0.00598,0.00576,0.00582,-0.00219,0.00580,0.00218,-0.00583,0.00496
visual_early_rh,0.00475,0.00275,-0.00200,0.00443,-0.00056,-0.00531,0.00710,0.00872,0.00397,0.00930,0.00060,-0.00416,0.00751,0.00475,0.00486,0.00011,0.00529,0.01048,0.00572,0.00603,0.01030,0.00555,0.00569,0.00757,0.00281,0.00600,0.00475,0.01160,0.00685,0.00570,0.01814,0.01339,0.00635,0.00863,0.00388,0.00721,0.00496,0.00021,0.00535,0.00475,0.01076,0.00601,0.00697,0.01820,0.01345,0.00708,0.00691,0.00216,0.00759,0.00265,-0.00210,0.00670
visual_higher_lh,0.01926,0.01628,-0.00297,0.00432,0.00929,-0.00997,0.00796,0.01759,-0.00166,0.00820,0.00606,-0.01320,0.00726,0.01926,0.01586,-0.00339,0.00485,0.01693,-0.00232,0.00924,0.01629,-0.00297,0.00754,0.00635,-0.01291,0.00642,0.01926,0.02323,0.00398,0.00388,0.02129,0.00203,0.00819,0.01266,-0.00659,0.00804,0.00419,-0.01507,0.00652,0.01926,0.02280,0.00355,0.00389,0.02258,0.00333,0.00779,0.01549,-0.00377,0.00780,0.00563,-0.01362,0.00586
visual_higher_rh,0.01808,0.01893,0.00084,0.00286,0.01731,-0.00077,0.00763,0.01645,-0.00163,0.01097,0.00653,-0.01155,0.00821,0.01808,0.02231,0.00423,0.00444,0.02817,0.01009,0.00998,0.01520,-0.00288,0.00931,0.01137,-0.00671,0.00877,0.01808,0.02845,0.01037,0.00474,0.03885,0.02076,0.00889,0.01250,-0.00558,0.00918,0.00848,-0.00960,0.00822,0.01808,0.02747,0.00939,0.00546,0.03477,0.01669,0.00843,0.01276,-0.00533,0.00834,0.00598,-0.01210,0.00759


==> figs/fig2_app/per_roi_paper_slumlordv2/w2v_paper_roi_deltas_slumlord_with_direct.csv <==
ROI,avgdev_C100,cdev_C100,delta_cdev_C100,delta_cdev_C100_ste,cshared_C100,delta_cshared_C100,delta_cshared_C100_ste,ridge_C100,delta_ridge_C100,delta_ridge_C100_ste,ridge_pretrained_C100,delta_ridge_pretrained_C100,delta_ridge_pretrained_C100_ste,direct_C100,delta_direct_C100,delta_direct_C100_ste,avgdev_C200,cdev_C200,delta_cdev_C200,delta_cdev_C200_ste,cshared_C200,delta_cshared_C200,delta_cshared_C200_ste,ridge_C200,delta_ridge_C200,delta_ridge_C200_ste,ridge_pretrained_C200,delta_ridge_pretrained_C200,delta_ridge_pretrained_C200_ste,direct_C200,delta_direct_C200,delta_direct_C200_ste,avgdev_C400,cdev_C400,delta_cdev_C400,delta_cdev_C400_ste,cshared_C400,delta_cshared_C400,delta_cshared_C400_ste,ridge_C400,delta_ridge_C400,delta_ridge_C400_ste,ridge_pretrained_C400,delta_ridge_pretrained_C400,delta_ridge_pretrained_C400_ste,direct_C400,delta_direct_C400,delta_direct_C400_ste,avgdev_C600,cdev_C600,delta_cdev_C600,delta_cdev_C600_ste,cshared_C600,delta_cshared_C600,delta_cshared_C600_ste,ridge_C600,delta_ridge_C600,delta_ridge_C600_ste,ridge_pretrained_C600,delta_ridge_pretrained_C600,delta_ridge_pretrained_C600_ste,direct_C600,delta_direct_C600,delta_direct_C600_ste
aud_primary_lh,0.28414,0.28500,0.00086,0.00025,0.28648,0.00234,0.00186,0.13718,-0.14696,0.00860,0.15204,-0.13210,0.01019,0.26679,-0.01736,0.00486,0.28414,0.28580,0.00166,0.00079,0.28954,0.00540,0.00340,0.15907,-0.12507,0.00954,0.14400,-0.14014,0.01066,0.25177,-0.03237,0.00672,0.28414,0.28533,0.00119,0.00055,0.29158,0.00744,0.00269,0.18952,-0.09462,0.01013,0.19275,-0.09139,0.01143,0.25268,-0.03146,0.00704,0.28414,0.28524,0.00110,0.00049,0.29013,0.00599,0.00217,0.19767,-0.08647,0.00888,0.21293,-0.07121,0.01071,0.25731,-0.02684,0.00807
aud_primary_rh,0.25163,0.25239,0.00075,0.00037,0.25332,0.00168,0.00242,0.13032,-0.12131,0.01114,0.13394,-0.11770,0.01021,0.23176,-0.01988,0.00716,0.25163,0.25282,0.00119,0.00069,0.25572,0.00408,0.00326,0.14074,-0.11089,0.01080,0.12231,-0.12933,0.01285,0.21660,-0.03504,0.00962,0.25163,0.25241,0.00077,0.00040,0.25808,0.00644,0.00244,0.15812,-0.09352,0.01082,0.16201,-0.08962,0.01147,0.21575,-0.03589,0.00973,0.25163,0.25237,0.00074,0.00039,0.25647,0.00483,0.00178,0.17255,-0.07908,0.00821,0.18109,-0.07055,0.01062,0.22127,-0.03036,0.00845
aud_belt_lh,0.23109,0.23082,-0.00028,0.00229,0.22315,-0.00794,0.00443,0.11342,-0.11767,0.00720,0.12626,-0.10483,0.00739,0.21352,-0.01757,0.00469,0.23109,0.22179,-0.00930,0.00476,0.21418,-0.01691,0.00681,0.13738,-0.09371,0.00635,0.12196,-0.10913,0.00834,0.20597,-0.02512,0.00646,0.23109,0.23894,0.00785,0.00309,0.24070,0.00960,0.00487,0.16389,-0.06720,0.00682,0.17401,-0.05708,0.00579,0.22189,-0.00921,0.00578,0.23109,0.24184,0.01075,0.00284,0.24413,0.01304,0.00467,0.18175,-0.04934,0.00660,0.18939,-0.04170,0.00564,0.22549,-0.00560,0.00607
aud_belt_rh,0.19024,0.19316,0.00292,0.00271,0.18983,-0.00041,0.00583,0.09840,-0.09183,0.01114,0.10961,-0.08063,0.01071,0.18097,-0.00927,0.00617,0.19024,0.18824,-0.00200,0.00487,0.19661,0.00637,0.00882,0.11637,-0.07386,0.01140,0.10677,-0.08347,0.01298,0.18371,-0.00653,0.01026,0.19024,0.20582,0.01558,0.00441,0.22358,0.03334,0.00682,0.14621,-0.04403,0.01035,0.15551,-0.03473,0.00945,0.20156,0.01132,0.00806,0.19024,0.20963,0.01939,0.00410,0.22559,0.03535,0.00571,0.16328,-0.02696,0.01057,0.17101,-0.01923,0.01016,0.20404,0.01380,0.00853
stg_sts_lh,0.08705,0.10497,0.01793,0.00493,0.10746,0.02042,0.00862,0.04479,-0.04226,0.00943,0.03920,-0.04785,0.01036,0.08346,-0.00358,0.00790,0.08705,0.10311,0.01607,0.00619,0.10558,0.01854,0.01099,0.05772,-0.02933,0.00839,0.04254,-0.04451,0.00967,0.08447,-0.00258,0.00876,0.08705,0.11725,0.03021,0.00719,0.11549,0.02845,0.00977,0.07622,-0.01083,0.01117,0.06647,-0.02058,0.00807,0.09149,0.00444,0.01056,0.08705,0.11897,0.03192,0.00662,0.11612,0.02908,0.00834,0.08979,0.00274,0.00984,0.07406,-0.01298,0.00765,0.08601,-0.00104,0.01033
stg_sts_rh,0.06108,0.08350,0.02242,0.00561,0.08827,0.02719,0.00866,0.05015,-0.01093,0.00783,0.04186,-0.01922,0.01056,0.07248,0.01140,0.00866,0.06108,0.09149,0.03040,0.00572,0.10298,0.04190,0.00920,0.05573,-0.00535,0.00908,0.04072,-0.02037,0.01050,0.08631,0.02523,0.00901,0.06108,0.10125,0.04016,0.00574,0.10744,0.04635,0.00861,0.07303,0.01195,0.01060,0.06826,0.00718,0.00928,0.09299,0.03191,0.00943,0.06108,0.10400,0.04292,0.00552,0.10848,0.04739,0.00834,0.08449,0.02340,0.01096,0.07533,0.01424,0.00994,0.09373,0.03265,0.00950
temporal_pole_lh,0.03344,0.03865,0.00521,0.00328,0.03892,0.00548,0.00411,0.01327,-0.02017,0.00511,0.00993,-0.02350,0.00573,0.02282,-0.01062,0.00473,0.03344,0.03978,0.00634,0.00503,0.03778,0.00434,0.00479,0.01432,-0.01912,0.00462,0.00955,-0.02389,0.00465,0.02374,-0.00970,0.00459,0.03344,0.04464,0.01120,0.00476,0.03659,0.00315,0.00441,0.02068,-0.01276,0.00607,0.01664,-0.01679,0.00412,0.02418,-0.00926,0.00416,0.03344,0.04556,0.01212,0.00500,0.03791,0.00447,0.00477,0.02357,-0.00986,0.00581,0.02005,-0.01339,0.00373,0.02424,-0.00920,0.00488
temporal_pole_rh,0.02571,0.02094,-0.00477,0.00304,0.01959,-0.00611,0.00354,0.00661,-0.01910,0.00453,0.00549,-0.02021,0.00422,0.01371,-0.01199,0.00389,0.02571,0.02754,0.00183,0.00363,0.02601,0.00030,0.00417,0.01040,-0.01531,0.00476,0.00223,-0.02347,0.00419,0.01774,-0.00797,0.00441,0.02571,0.03078,0.00507,0.00311,0.02160,-0.00410,0.00393,0.01377,-0.01193,0.00506,0.00886,-0.01684,0.00399,0.01882,-0.00689,0.00418,0.02571,0.03271,0.00701,0.00353,0.02568,-0.00002,0.00416,0.01561,-0.01009,0.00534,0.01232,-0.01339,0.00411,0.01861,-0.00710,0.00419
posterior_temp_lh,0.07604,0.08346,0.00743,0.00387,0.07566,-0.00038,0.00567,0.03973,-0.03630,0.00970,0.03407,-0.04197,0.00825,0.07037,-0.00567,0.00859,0.07604,0.08907,0.01303,0.00379,0.07641,0.00037,0.00728,0.04964,-0.02639,0.00811,0.03720,-0.03883,0.00831,0.07426,-0.00177,0.00849,0.07604,0.09889,0.02285,0.00511,0.09105,0.01501,0.00741,0.06927,-0.00676,0.00694,0.05359,-0.02245,0.00666,0.08769,0.01165,0.00801,0.07604,0.09983,0.02379,0.00451,0.09388,0.01784,0.00667,0.08039,0.00435,0.00581,0.06214,-0.01389,0.00577,0.08354,0.00751,0.00750
posterior_temp_rh,0.04700,0.07299,0.02600,0.00890,0.07128,0.02429,0.01116,0.04502,-0.00198,0.01041,0.03701,-0.00998,0.00949,0.06114,0.01414,0.00905,0.04700,0.08022,0.03323,0.00940,0.08101,0.03402,0.01042,0.04843,0.00143,0.00853,0.03853,-0.00847,0.00874,0.07296,0.02596,0.00946,0.04700,0.08783,0.04083,0.00907,0.09005,0.04306,0.00976,0.06593,0.01893,0.00903,0.05929,0.01230,0.00864,0.08403,0.03703,0.00890,0.04700,0.09178,0.04479,0.00787,0.09766,0.05067,0.00893,0.08146,0.03446,0.00907,0.06597,0.01898,0.00849,0.08668,0.03968,0.00844
angular_gyrus_lh,0.05125,0.07573,0.02448,0.00858,0.07152,0.02027,0.01083,0.04320,-0.00805,0.01142,0.02001,-0.03124,0.01274,0.04954,-0.00171,0.01289,0.05125,0.07331,0.02206,0.00910,0.06596,0.01471,0.01028,0.04596,-0.00529,0.01070,0.01825,-0.03300,0.01219,0.05296,0.00170,0.01036,0.05125,0.08184,0.03059,0.00937,0.06925,0.01800,0.01081,0.04890,-0.00235,0.01385,0.03297,-0.01828,0.00996,0.05056,-0.00069,0.01142,0.05125,0.08127,0.03002,0.00902,0.06929,0.01804,0.01161,0.05518,0.00392,0.01201,0.03930,-0.01195,0.00999,0.04731,-0.00394,0.01205
angular_gyrus_rh,0.05558,0.06815,0.01257,0.00468,0.06134,0.00576,0.00582,0.03637,-0.01921,0.00863,0.01842,-0.03716,0.01043,0.04461,-0.01098,0.00881,0.05558,0.07410,0.01852,0.00649,0.06384,0.00826,0.00988,0.03626,-0.01932,0.01041,0.00869,-0.04689,0.01106,0.04956,-0.00602,0.00991,0.05558,0.07807,0.02249,0.00774,0.06071,0.00513,0.01192,0.03593,-0.01965,0.01151,0.02402,-0.03157,0.00987,0.05256,-0.00302,0.01154,0.05558,0.07307,0.01749,0.00781,0.05704,0.00146,0.01102,0.04209,-0.01350,0.01154,0.03125,-0.02433,0.01126,0.05310,-0.00248,0.01182
supramarginal_lh,0.02402,0.03505,0.01103,0.00364,0.03446,0.01044,0.00516,0.02071,-0.00331,0.00829,0.01487,-0.00915,0.00678,0.02429,0.00027,0.00492,0.02402,0.03477,0.01076,0.00465,0.03373,0.00971,0.00679,0.02497,0.00095,0.00930,0.01765,-0.00637,0.00722,0.03375,0.00973,0.00536,0.02402,0.04472,0.02070,0.00714,0.04460,0.02058,0.00803,0.03568,0.01166,0.00825,0.02452,0.00050,0.00717,0.04286,0.01884,0.00661,0.02402,0.05157,0.02755,0.00654,0.05144,0.02742,0.00691,0.04283,0.01881,0.00758,0.03290,0.00888,0.00793,0.04715,0.02313,0.00638
supramarginal_rh,0.01335,0.02936,0.01601,0.00698,0.03712,0.02378,0.00797,0.02323,0.00988,0.00790,0.02329,0.00995,0.00832,0.01523,0.00189,0.00650,0.01335,0.02368,0.01034,0.00635,0.02578,0.01243,0.00738,0.01352,0.00018,0.01025,0.01267,-0.00068,0.00781,0.01699,0.00365,0.00666,0.01335,0.04147,0.02812,0.00848,0.03615,0.02280,0.00985,0.02400,0.01066,0.01033,0.02263,0.00928,0.00974,0.03364,0.02030,0.00908,0.01335,0.04571,0.03236,0.00696,0.04667,0.03332,0.00728,0.03350,0.02016,0.00961,0.03234,0.01899,0.00971,0.04112,0.02777,0.00835
ifg_lh,0.05723,0.08117,0.02394,0.00746,0.07895,0.02172,0.00997,0.03428,-0.02295,0.01031,0.01874,-0.03850,0.01124,0.05808,0.00085,0.00989,0.05723,0.07818,0.02095,0.00704,0.07094,0.01371,0.01002,0.04166,-0.01558,0.00994,0.03158,-0.02565,0.00797,0.06032,0.00308,0.00841,0.05723,0.08845,0.03122,0.00782,0.06594,0.00871,0.00938,0.05279,-0.00444,0.01002,0.05042,-0.00682,0.00700,0.05529,-0.00194,0.00906,0.05723,0.08950,0.03226,0.00767,0.07928,0.02204,0.00837,0.06400,0.00677,0.00921,0.05855,0.00132,0.00684,0.05244,-0.00480,0.01010
ifg_rh,0.05764,0.05936,0.00172,0.00497,0.04658,-0.01105,0.00791,0.02828,-0.02935,0.00750,0.02250,-0.03514,0.00858,0.03729,-0.02034,0.00914,0.05764,0.06084,0.00321,0.00541,0.04758,-0.01006,0.00693,0.02388,-0.03376,0.00700,0.02549,-0.03215,0.00775,0.04082,-0.01681,0.00791,0.05764,0.06537,0.00773,0.00558,0.05124,-0.00640,0.00656,0.03427,-0.02337,0.00766,0.03808,-0.01956,0.00810,0.03881,-0.01883,0.00883,0.05764,0.06633,0.00869,0.00752,0.05626,-0.00138,0.00653,0.04326,-0.01437,0.00826,0.04590,-0.01174,0.00834,0.03828,-0.01936,0.00854
mfg_dlpfc_lh,0.06446,0.08880,0.02435,0.00524,0.08942,0.02497,0.00776,0.04398,-0.02048,0.00764,0.02533,-0.03913,0.00713,0.05388,-0.01057,0.00750,0.06446,0.07816,0.01371,0.00704,0.07927,0.01481,0.00910,0.05127,-0.01319,0.00745,0.03092,-0.03354,0.00681,0.05623,-0.00822,0.00796,0.06446,0.08606,0.02160,0.00749,0.07446,0.01000,0.00867,0.06247,-0.00199,0.00837,0.04700,-0.01745,0.00595,0.05634,-0.00812,0.00816,0.06446,0.09388,0.02943,0.00632,0.08356,0.01911,0.00736,0.07501,0.01055,0.00841,0.05493,-0.00952,0.00595,0.05777,-0.00669,0.00873
mfg_dlpfc_rh,0.04508,0.05609,0.01101,0.00457,0.04848,0.00340,0.00674,0.03164,-0.01343,0.00717,0.01972,-0.02535,0.00703,0.03488,-0.01020,0.00871,0.04508,0.05842,0.01335,0.00526,0.05981,0.01473,0.00744,0.02761,-0.01746,0.00818,0.01059,-0.03449,0.00789,0.04039,-0.00468,0.00788,0.04508,0.06549,0.02042,0.00592,0.05936,0.01428,0.00827,0.03662,-0.00845,0.00849,0.02763,-0.01745,0.00826,0.04241,-0.00267,0.00840,0.04508,0.06769,0.02261,0.00583,0.06562,0.02055,0.00902,0.04615,0.00107,0.00965,0.03740,-0.00767,0.00826,0.04312,-0.00196,0.00873
mpfc_tom_lh,0.02404,0.03483,0.01078,0.00364,0.03369,0.00965,0.00581,0.01691,-0.00713,0.00745,0.00831,-0.01573,0.00602,0.02102,-0.00302,0.00630,0.02404,0.04093,0.01688,0.00481,0.03795,0.01390,0.00684,0.02614,0.00209,0.00715,0.01648,-0.00756,0.00749,0.02868,0.00464,0.00675,0.02404,0.04956,0.02551,0.00557,0.04406,0.02002,0.00696,0.03157,0.00753,0.00706,0.02476,0.00071,0.00754,0.02724,0.00320,0.00716,0.02404,0.04862,0.02457,0.00678,0.04423,0.02018,0.00867,0.03427,0.01023,0.00857,0.03270,0.00866,0.00801,0.02742,0.00338,0.00746
mpfc_tom_rh,0.03748,0.02994,-0.00754,0.00456,0.02636,-0.01113,0.00614,0.01532,-0.02216,0.00690,0.01150,-0.02598,0.00559,0.01388,-0.02361,0.00608,0.03748,0.03856,0.00108,0.00301,0.03472,-0.00276,0.00466,0.01999,-0.01749,0.00507,0.01184,-0.02565,0.00649,0.02094,-0.01655,0.00583,0.03748,0.04379,0.00631,0.00301,0.03899,0.00151,0.00505,0.02386,-0.01362,0.00520,0.02278,-0.01470,0.00546,0.02333,-0.01416,0.00556,0.03748,0.04305,0.00557,0.00377,0.03678,-0.00070,0.00606,0.02938,-0.00810,0.00576,0.02875,-0.00874,0.00620,0.02368,-0.01380,0.00560
precuneus_pcc_lh,0.02776,0.03457,0.00682,0.00582,0.03145,0.00369,0.00769,0.02935,0.00160,0.00959,0.02114,-0.00662,0.00866,0.03363,0.00587,0.01039,0.02776,0.04863,0.02087,0.00792,0.04317,0.01541,0.01060,0.03451,0.00675,0.00951,0.01856,-0.00920,0.00989,0.04273,0.01497,0.01047,0.02776,0.05706,0.02930,0.00968,0.04878,0.02103,0.01291,0.04404,0.01629,0.01143,0.02808,0.00033,0.00906,0.04298,0.01522,0.01129,0.02776,0.06046,0.03270,0.00932,0.05548,0.02773,0.01160,0.04707,0.01932,0.01106,0.03185,0.00409,0.00941,0.04706,0.01931,0.01176
precuneus_pcc_rh,0.03491,0.03882,0.00391,0.00476,0.02786,-0.00705,0.00799,0.03393,-0.00099,0.00856,0.02303,-0.01189,0.01018,0.03570,0.00079,0.00963,0.03491,0.04331,0.00840,0.00763,0.03670,0.00179,0.01127,0.03116,-0.00375,0.00978,0.01895,-0.01597,0.01047,0.04166,0.00675,0.01028,0.03491,0.05463,0.01971,0.00858,0.04366,0.00874,0.01198,0.03989,0.00498,0.01110,0.03009,-0.00483,0.01133,0.04604,0.01113,0.00900,0.03491,0.05148,0.01657,0.00762,0.04619,0.01127,0.00999,0.04652,0.01160,0.01140,0.03518,0.00027,0.01120,0.04888,0.01396,0.00764
motor_lh,0.00468,0.00603,0.00135,0.00554,0.00971,0.00503,0.00538,0.00823,0.00355,0.00678,0.00683,0.00215,0.00610,0.00365,-0.00103,0.00671,0.00468,0.00377,-0.00091,0.00551,0.00448,-0.00020,0.00519,0.00581,0.00113,0.00732,-0.00010,-0.00478,0.00476,0.00816,0.00348,0.00531,0.00468,0.01765,0.01297,0.00712,0.01295,0.00827,0.00664,0.01665,0.01197,0.00728,0.00641,0.00173,0.00576,0.01222,0.00754,0.00585,0.00468,0.01944,0.01476,0.00661,0.01457,0.00988,0.00599,0.02075,0.01607,0.00615,0.00722,0.00254,0.00568,0.01551,0.01083,0.00536
motor_rh,0.00859,0.00969,0.00110,0.00536,0.01131,0.00272,0.00589,0.01016,0.00157,0.00584,0.00511,-0.00348,0.00603,0.00496,-0.00363,0.00615,0.00859,0.00646,-0.00213,0.00480,0.00123,-0.00736,0.00490,0.00454,-0.00405,0.00511,-0.00244,-0.01103,0.00533,0.00454,-0.00405,0.00494,0.00859,0.01636,0.00777,0.00700,0.00913,0.00054,0.00647,0.01288,0.00429,0.00585,0.00361,-0.00498,0.00595,0.01013,0.00154,0.00568,0.00859,0.01586,0.00727,0.00621,0.00994,0.00135,0.00632,0.01681,0.00822,0.00553,0.00699,-0.00160,0.00584,0.01196,0.00337,0.00544
insula_fop_lh,0.04138,0.03812,-0.00326,0.00406,0.03320,-0.00818,0.00504,0.01817,-0.02321,0.00684,0.01847,-0.02291,0.00632,0.02611,-0.01527,0.00487,0.04138,0.03428,-0.00711,0.00358,0.02662,-0.01476,0.00334,0.01979,-0.02159,0.00765,0.01793,-0.02345,0.00615,0.02637,-0.01501,0.00459,0.04138,0.04002,-0.00137,0.00515,0.03229,-0.00910,0.00591,0.02567,-0.01571,0.00745,0.02207,-0.01932,0.00572,0.03101,-0.01037,0.00563,0.04138,0.04262,0.00123,0.00571,0.04022,-0.00116,0.00654,0.03066,-0.01072,0.00694,0.02769,-0.01370,0.00635,0.03368,-0.00771,0.00665
insula_fop_rh,0.03169,0.03436,0.00267,0.00383,0.02926,-0.00243,0.00506,0.01933,-0.01236,0.00613,0.01251,-0.01918,0.00538,0.01370,-0.01799,0.00458,0.03169,0.02898,-0.00271,0.00387,0.02646,-0.00523,0.00411,0.01518,-0.01651,0.00664,0.01032,-0.02137,0.00560,0.02028,-0.01141,0.00412,0.03169,0.03727,0.00558,0.00469,0.03332,0.00163,0.00730,0.02198,-0.00971,0.00718,0.01655,-0.01514,0.00559,0.02854,-0.00315,0.00579,0.03169,0.04083,0.00914,0.00466,0.04044,0.00875,0.00675,0.02902,-0.00267,0.00672,0.02313,-0.00856,0.00612,0.03016,-0.00153,0.00579
visual_early_lh,0.00801,0.00553,-0.00248,0.00532,0.00439,-0.00362,0.00762,0.00914,0.00113,0.00809,0.00213,-0.00588,0.00714,0.00693,-0.00108,0.00710,0.00801,0.00297,-0.00504,0.00495,0.01105,0.00304,0.00647,0.01069,0.00268,0.00547,0.00494,-0.00307,0.00564,0.00851,0.00050,0.00579,0.00801,0.00815,0.00013,0.00378,0.01392,0.00591,0.00446,0.00995,0.00194,0.00576,0.00215,-0.00586,0.00456,0.01146,0.00345,0.00567,0.00801,0.00849,0.00048,0.00494,0.01399,0.00598,0.00576,0.00582,-0.00219,0.00580,0.00218,-0.00583,0.00496,0.00595,-0.00206,0.00487
visual_early_rh,0.00475,0.00275,-0.00200,0.00443,-0.00056,-0.00531,0.00710,0.00872,0.00397,0.00930,0.00060,-0.00416,0.00751,0.00558,0.00083,0.00618,0.00475,0.00486,0.00011,0.00529,0.01048,0.00572,0.00603,0.01030,0.00555,0.00569,0.00757,0.00281,0.00600,0.00772,0.00297,0.00557,0.00475,0.01160,0.00685,0.00570,0.01814,0.01339,0.00635,0.00863,0.00388,0.00721,0.00496,0.00021,0.00535,0.01165,0.00690,0.00678,0.00475,0.01076,0.00601,0.00697,0.01820,0.01345,0.00708,0.00691,0.00216,0.00759,0.00265,-0.00210,0.00670,0.00815,0.00340,0.00607
visual_higher_lh,0.01926,0.01628,-0.00297,0.00432,0.00929,-0.00997,0.00796,0.01759,-0.00166,0.00820,0.00606,-0.01320,0.00726,0.00700,-0.01226,0.00767,0.01926,0.01586,-0.00339,0.00485,0.01693,-0.00232,0.00924,0.01629,-0.00297,0.00754,0.00635,-0.01291,0.00642,0.01206,-0.00719,0.00662,0.01926,0.02323,0.00398,0.00388,0.02129,0.00203,0.00819,0.01266,-0.00659,0.00804,0.00419,-0.01507,0.00652,0.01595,-0.00330,0.00669,0.01926,0.02280,0.00355,0.00389,0.02258,0.00333,0.00779,0.01549,-0.00377,0.00780,0.00563,-0.01362,0.00586,0.01573,-0.00353,0.00660
visual_higher_rh,0.01808,0.01893,0.00084,0.00286,0.01731,-0.00077,0.00763,0.01645,-0.00163,0.01097,0.00653,-0.01155,0.00821,0.01667,-0.00142,0.00843,0.01808,0.02231,0.00423,0.00444,0.02817,0.01009,0.00998,0.01520,-0.00288,0.00931,0.01137,-0.00671,0.00877,0.01797,-0.00011,0.00873,0.01808,0.02845,0.01037,0.00474,0.03885,0.02076,0.00889,0.01250,-0.00558,0.00918,0.00848,-0.00960,0.00822,0.02266,0.00458,0.00902,0.01808,0.02747,0.00939,0.00546,0.03477,0.01669,0.00843,0.01276,-0.00533,0.00834,0.00598,-0.01210,0.00759,0.02088,0.00280,0.00914


==> figs/perroi-final/w2v_paper_roi_deltas.csv <==
ROI,avgdev_C200,cdev_C200,delta_cdev_C200,delta_cdev_C200_ste,cshared_C200,delta_cshared_C200,delta_cshared_C200_ste,ridge_C200,delta_ridge_C200,delta_ridge_C200_ste,ridge_pretrained_C200,delta_ridge_pretrained_C200,delta_ridge_pretrained_C200_ste,avgdev_C400,cdev_C400,delta_cdev_C400,delta_cdev_C400_ste,cshared_C400,delta_cshared_C400,delta_cshared_C400_ste,ridge_C400,delta_ridge_C400,delta_ridge_C400_ste,ridge_pretrained_C400,delta_ridge_pretrained_C400,delta_ridge_pretrained_C400_ste,avgdev_C800,cdev_C800,delta_cdev_C800,delta_cdev_C800_ste,cshared_C800,delta_cshared_C800,delta_cshared_C800_ste,ridge_C800,delta_ridge_C800,delta_ridge_C800_ste,ridge_pretrained_C800,delta_ridge_pretrained_C800,delta_ridge_pretrained_C800_ste,avgdev_C1200,cdev_C1200,delta_cdev_C1200,delta_cdev_C1200_ste,cshared_C1200,delta_cshared_C1200,delta_cshared_C1200_ste,ridge_C1200,delta_ridge_C1200,delta_ridge_C1200_ste,ridge_pretrained_C1200,delta_ridge_pretrained_C1200,delta_ridge_pretrained_C1200_ste,avgdev_C1600,cdev_C1600,delta_cdev_C1600,delta_cdev_C1600_ste,cshared_C1600,delta_cshared_C1600,delta_cshared_C1600_ste,ridge_C1600,delta_ridge_C1600,delta_ridge_C1600_ste,ridge_pretrained_C1600,delta_ridge_pretrained_C1600,delta_ridge_pretrained_C1600_ste
aud_primary_lh,0.36181,0.36348,0.00168,0.00060,0.36571,0.00390,0.00139,0.29471,-0.06710,0.00680,0.29123,-0.07057,0.00722,0.36181,0.36439,0.00259,0.00094,0.36695,0.00514,0.00159,0.32654,-0.03527,0.00562,0.33324,-0.02857,0.00495,0.36181,0.36526,0.00345,0.00134,0.36642,0.00461,0.00152,0.33891,-0.02290,0.00546,0.34309,-0.01872,0.00496,0.36181,0.36463,0.00282,0.00149,0.36532,0.00352,0.00156,0.34466,-0.01715,0.00487,0.34773,-0.01408,0.00499,0.36181,0.36491,0.00310,0.00173,0.36491,0.00310,0.00155,0.34764,-0.01417,0.00452,0.35121,-0.01060,0.00467
aud_primary_rh,0.37998,0.38194,0.00197,0.00108,0.38379,0.00382,0.00229,0.30884,-0.07114,0.00925,0.31982,-0.06015,0.00994,0.37998,0.38307,0.00309,0.00168,0.38593,0.00596,0.00248,0.34608,-0.03390,0.00777,0.35612,-0.02385,0.00843,0.37998,0.38392,0.00395,0.00205,0.38526,0.00528,0.00222,0.36115,-0.01882,0.00683,0.36764,-0.01234,0.00817,0.37998,0.38294,0.00296,0.00210,0.38385,0.00387,0.00216,0.36452,-0.01546,0.00688,0.37129,-0.00868,0.00749,0.37998,0.38320,0.00322,0.00244,0.38372,0.00375,0.00226,0.36649,-0.01348,0.00672,0.37481,-0.00517,0.00794
aud_belt_lh,0.30451,0.31146,0.00695,0.00162,0.31332,0.00882,0.00288,0.25547,-0.04903,0.00850,0.25309,-0.05141,0.00886,0.30451,0.31295,0.00844,0.00194,0.31694,0.01244,0.00314,0.28892,-0.01559,0.00668,0.28620,-0.01831,0.00695,0.30451,0.31391,0.00941,0.00203,0.31620,0.01170,0.00302,0.30341,-0.00109,0.00653,0.29739,-0.00712,0.00605,0.30451,0.31588,0.01137,0.00258,0.31815,0.01364,0.00359,0.31100,0.00649,0.00613,0.30312,-0.00139,0.00614,0.30451,0.31761,0.01311,0.00299,0.31808,0.01358,0.00342,0.31575,0.01125,0.00621,0.30810,0.00359,0.00600
aud_belt_rh,0.31823,0.32501,0.00679,0.00197,0.32986,0.01163,0.00397,0.27591,-0.04231,0.00863,0.27343,-0.04480,0.00912,0.31823,0.32983,0.01161,0.00302,0.33401,0.01579,0.00404,0.30464,-0.01359,0.00694,0.30252,-0.01571,0.00731,0.31823,0.33176,0.01353,0.00367,0.33577,0.01755,0.00441,0.31790,-0.00033,0.00691,0.31336,-0.00487,0.00646,0.31823,0.33233,0.01410,0.00374,0.33618,0.01795,0.00466,0.32506,0.00684,0.00642,0.31916,0.00093,0.00625,0.31823,0.33218,0.01395,0.00385,0.33557,0.01734,0.00465,0.33040,0.01217,0.00643,0.32360,0.00537,0.00636
stg_sts_lh,0.16680,0.16878,0.00199,0.00436,0.14497,-0.02183,0.00910,0.11043,-0.05637,0.01113,0.09913,-0.06766,0.01027,0.16680,0.17329,0.00650,0.00297,0.16185,-0.00495,0.00578,0.13599,-0.03081,0.00637,0.12526,-0.04154,0.00692,0.16680,0.18049,0.01369,0.00271,0.18286,0.01607,0.00549,0.15866,-0.00814,0.00539,0.13907,-0.02773,0.00649,0.16680,0.18360,0.01680,0.00271,0.18976,0.02296,0.00423,0.17020,0.00340,0.00430,0.15099,-0.01581,0.00541,0.16680,0.18663,0.01984,0.00305,0.19293,0.02614,0.00400,0.17873,0.01194,0.00416,0.15715,-0.00965,0.00579
stg_sts_rh,0.16492,0.17393,0.00900,0.00342,0.15644,-0.00849,0.00723,0.11888,-0.04605,0.00910,0.10516,-0.05976,0.00840,0.16492,0.17665,0.01173,0.00333,0.16949,0.00457,0.00722,0.13983,-0.02510,0.00761,0.12073,-0.04419,0.00782,0.16492,0.18702,0.02210,0.00377,0.18556,0.02063,0.00553,0.15984,-0.00509,0.00725,0.13187,-0.03305,0.00846,0.16492,0.19142,0.02649,0.00408,0.19265,0.02773,0.00543,0.17044,0.00552,0.00789,0.14213,-0.02280,0.00774,0.16492,0.19372,0.02879,0.00466,0.20012,0.03520,0.00586,0.17951,0.01458,0.00742,0.14686,-0.01806,0.00728
temporal_pole_lh,0.04806,0.04408,-0.00398,0.00357,0.03192,-0.01614,0.00529,0.02599,-0.02207,0.00636,0.01610,-0.03196,0.00614,0.04806,0.04836,0.00030,0.00195,0.03853,-0.00953,0.00413,0.03396,-0.01410,0.00498,0.02337,-0.02469,0.00458,0.04806,0.05734,0.00928,0.00238,0.05237,0.00431,0.00393,0.03923,-0.00883,0.00460,0.02868,-0.01938,0.00433,0.04806,0.06064,0.01258,0.00228,0.05853,0.01047,0.00336,0.04457,-0.00349,0.00437,0.03479,-0.01327,0.00434,0.04806,0.06297,0.01491,0.00269,0.06295,0.01489,0.00309,0.04973,0.00167,0.00424,0.03882,-0.00924,0.00382
temporal_pole_rh,0.03444,0.03110,-0.00333,0.00331,0.02081,-0.01363,0.00492,0.01678,-0.01765,0.00541,0.01408,-0.02036,0.00526,0.03444,0.03500,0.00057,0.00273,0.02766,-0.00678,0.00399,0.02307,-0.01136,0.00479,0.01706,-0.01738,0.00470,0.03444,0.04013,0.00570,0.00222,0.03709,0.00265,0.00311,0.03090,-0.00353,0.00366,0.02483,-0.00960,0.00441,0.03444,0.04405,0.00962,0.00241,0.04427,0.00983,0.00287,0.03643,0.00199,0.00374,0.02748,-0.00696,0.00410,0.03444,0.04576,0.01132,0.00246,0.04846,0.01402,0.00254,0.04047,0.00604,0.00343,0.03045,-0.00399,0.00341
posterior_temp_lh,0.10752,0.11343,0.00591,0.00480,0.10279,-0.00473,0.00732,0.06636,-0.04115,0.01042,0.05088,-0.05664,0.00970,0.10752,0.11886,0.01134,0.00449,0.12051,0.01299,0.00709,0.08860,-0.01892,0.00937,0.07651,-0.03101,0.00856,0.10752,0.12299,0.01547,0.00421,0.13582,0.02830,0.00635,0.11423,0.00671,0.00835,0.08790,-0.01962,0.00702,0.10752,0.12411,0.01659,0.00440,0.13644,0.02893,0.00589,0.11950,0.01198,0.00703,0.09387,-0.01365,0.00609,0.10752,0.12543,0.01791,0.00537,0.13873,0.03121,0.00699,0.12591,0.01839,0.00726,0.09823,-0.00929,0.00647
posterior_temp_rh,0.09158,0.11067,0.01909,0.00672,0.10562,0.01404,0.00754,0.08370,-0.00787,0.00644,0.06642,-0.02516,0.00661,0.09158,0.11171,0.02013,0.00661,0.11452,0.02294,0.00824,0.09488,0.00330,0.00692,0.08060,-0.01098,0.00655,0.09158,0.12316,0.03159,0.00562,0.13503,0.04345,0.00687,0.11508,0.02351,0.00654,0.09060,-0.00097,0.00675,0.09158,0.12669,0.03512,0.00568,0.14012,0.04854,0.00721,0.12137,0.02979,0.00660,0.09921,0.00763,0.00656,0.09158,0.12882,0.03724,0.00588,0.14514,0.05356,0.00776,0.12983,0.03826,0.00675,0.10165,0.01007,0.00641
angular_gyrus_lh,0.08716,0.09486,0.00770,0.00629,0.06759,-0.01956,0.00704,0.06061,-0.02655,0.00484,0.04424,-0.04292,0.00748,0.08716,0.10514,0.01799,0.00518,0.08039,-0.00677,0.00481,0.07151,-0.01565,0.00424,0.06277,-0.02439,0.00685,0.08716,0.11525,0.02809,0.00474,0.09832,0.01116,0.00635,0.08761,0.00045,0.00593,0.06692,-0.02024,0.00670,0.08716,0.11987,0.03272,0.00583,0.11314,0.02599,0.00679,0.09498,0.00782,0.00658,0.08200,-0.00516,0.00664,0.08716,0.12490,0.03774,0.00606,0.12079,0.03363,0.00690,0.10517,0.01801,0.00608,0.08763,0.00048,0.00692
angular_gyrus_rh,0.04860,0.06873,0.02012,0.00591,0.05422,0.00562,0.00544,0.04165,-0.00695,0.00587,0.03279,-0.01581,0.00467,0.04860,0.07723,0.02862,0.00515,0.06056,0.01196,0.00542,0.05549,0.00689,0.00506,0.04326,-0.00535,0.00504,0.04860,0.09133,0.04273,0.00615,0.08300,0.03440,0.00687,0.07619,0.02759,0.00502,0.05425,0.00564,0.00467,0.04860,0.09317,0.04456,0.00539,0.09204,0.04344,0.00532,0.07948,0.03088,0.00544,0.06423,0.01562,0.00373,0.04860,0.09717,0.04856,0.00541,0.09882,0.05022,0.00580,0.08987,0.04126,0.00586,0.07175,0.02315,0.00360
supramarginal_lh,0.03459,0.05619,0.02160,0.00938,0.04387,0.00928,0.01086,0.03186,-0.00273,0.00937,0.03537,0.00078,0.00984,0.03459,0.06356,0.02897,0.01007,0.05765,0.02306,0.01161,0.04740,0.01281,0.00897,0.04897,0.01438,0.00950,0.03459,0.07805,0.04346,0.00960,0.08440,0.04981,0.01163,0.06379,0.02920,0.00928,0.05383,0.01924,0.00962,0.03459,0.08233,0.04774,0.00969,0.08768,0.05309,0.01197,0.06961,0.03502,0.00958,0.06028,0.02569,0.00929,0.03459,0.08494,0.05035,0.01018,0.09174,0.05715,0.01212,0.07786,0.04327,0.01027,0.06476,0.03017,0.00989
supramarginal_rh,0.02866,0.03953,0.01087,0.01044,0.02983,0.00117,0.01254,0.02687,-0.00180,0.01238,0.02039,-0.00827,0.01192,0.02866,0.04357,0.01491,0.00981,0.03736,0.00869,0.01133,0.03906,0.01040,0.01225,0.03213,0.00346,0.00922,0.02866,0.05450,0.02583,0.00843,0.05175,0.02308,0.01036,0.05081,0.02215,0.01127,0.03958,0.01091,0.00939,0.02866,0.05613,0.02746,0.00831,0.05254,0.02387,0.00963,0.05173,0.02306,0.01066,0.04645,0.01779,0.00966,0.02866,0.05712,0.02846,0.00883,0.05603,0.02737,0.01007,0.05930,0.03064,0.01049,0.04849,0.01983,0.00873
ifg_lh,0.04473,0.07077,0.02603,0.00711,0.06336,0.01863,0.00702,0.05803,0.01330,0.01053,0.03996,-0.00477,0.00869,0.04473,0.08594,0.04120,0.00634,0.08384,0.03910,0.00754,0.07655,0.03182,0.01038,0.06297,0.01823,0.00807,0.04473,0.09346,0.04873,0.00717,0.10405,0.05932,0.00919,0.08953,0.04480,0.01045,0.06711,0.02237,0.00837,0.04473,0.09668,0.05194,0.00762,0.10790,0.06317,0.00981,0.09974,0.05500,0.00979,0.07958,0.03485,0.00775,0.04473,0.10106,0.05632,0.00825,0.11130,0.06657,0.01037,0.10837,0.06363,0.01024,0.08493,0.04020,0.00818
ifg_rh,0.05805,0.07542,0.01737,0.00847,0.05663,-0.00141,0.01105,0.05439,-0.00365,0.01189,0.04145,-0.01659,0.01175,0.05805,0.08248,0.02444,0.00829,0.06612,0.00808,0.01083,0.06371,0.00567,0.01183,0.05400,-0.00405,0.01056,0.05805,0.08753,0.02949,0.00820,0.08076,0.02271,0.00974,0.07797,0.01993,0.01108,0.06194,0.00389,0.00925,0.05805,0.09059,0.03254,0.00792,0.08714,0.02909,0.00889,0.08646,0.02842,0.01015,0.07213,0.01409,0.00845,0.05805,0.09444,0.03640,0.00783,0.09607,0.03802,0.00832,0.09258,0.03454,0.01018,0.07712,0.01908,0.00922
mfg_dlpfc_lh,0.09627,0.10340,0.00714,0.00479,0.07581,-0.02045,0.00765,0.07130,-0.02497,0.00886,0.05764,-0.03863,0.01108,0.09627,0.11212,0.01586,0.00389,0.09589,-0.00038,0.00431,0.08763,-0.00864,0.00540,0.07710,-0.01917,0.00734,0.09627,0.12630,0.03004,0.00410,0.11703,0.02076,0.00431,0.10556,0.00929,0.00604,0.08765,-0.00862,0.00700,0.09627,0.12936,0.03309,0.00443,0.12365,0.02739,0.00544,0.11350,0.01723,0.00648,0.09755,0.00129,0.00638,0.09627,0.13082,0.03456,0.00433,0.12816,0.03189,0.00551,0.11974,0.02348,0.00627,0.09979,0.00353,0.00639
mfg_dlpfc_rh,0.05361,0.07569,0.02208,0.00740,0.06393,0.01032,0.00914,0.05397,0.00036,0.00838,0.04345,-0.01016,0.00755,0.05361,0.07903,0.02542,0.00767,0.07099,0.01738,0.00856,0.06457,0.01096,0.00832,0.05322,-0.00040,0.00639,0.05361,0.08617,0.03255,0.00840,0.08916,0.03555,0.00930,0.08223,0.02861,0.00901,0.06664,0.01303,0.00676,0.05361,0.08855,0.03494,0.00786,0.09199,0.03837,0.00997,0.09083,0.03722,0.00933,0.07409,0.02048,0.00702,0.05361,0.09166,0.03805,0.00755,0.09845,0.04484,0.00988,0.09665,0.04304,0.00952,0.07830,0.02468,0.00688
mpfc_tom_lh,0.04937,0.05622,0.00685,0.00426,0.03756,-0.01182,0.00604,0.03090,-0.01848,0.00599,0.03006,-0.01932,0.00680,0.04937,0.06002,0.01064,0.00425,0.04262,-0.00676,0.00612,0.03796,-0.01141,0.00500,0.03780,-0.01157,0.00574,0.04937,0.07014,0.02077,0.00409,0.06085,0.01148,0.00556,0.05071,0.00134,0.00585,0.05028,0.00090,0.00507,0.04937,0.07294,0.02357,0.00478,0.07168,0.02231,0.00599,0.05687,0.00749,0.00611,0.05599,0.00662,0.00532,0.04937,0.07704,0.02767,0.00478,0.07508,0.02571,0.00521,0.06647,0.01710,0.00622,0.06193,0.01255,0.00544
mpfc_tom_rh,0.03251,0.04462,0.01211,0.00810,0.03379,0.00129,0.00728,0.03171,-0.00079,0.00823,0.03035,-0.00215,0.00840,0.03251,0.05683,0.02433,0.00759,0.04559,0.01308,0.00680,0.04237,0.00987,0.00756,0.04314,0.01063,0.00784,0.03251,0.06363,0.03112,0.00658,0.05917,0.02667,0.00575,0.05706,0.02455,0.00732,0.05537,0.02286,0.00641,0.03251,0.06833,0.03583,0.00782,0.06945,0.03694,0.00761,0.06087,0.02836,0.00777,0.06176,0.02925,0.00704,0.03251,0.07287,0.04037,0.00732,0.07389,0.04138,0.00731,0.06618,0.03368,0.00777,0.06674,0.03423,0.00705
precuneus_pcc_lh,0.05198,0.06013,0.00815,0.00629,0.04446,-0.00753,0.00870,0.04098,-0.01100,0.00785,0.02441,-0.02757,0.00879,0.05198,0.07102,0.01903,0.00658,0.05466,0.00268,0.00904,0.04760,-0.00438,0.00749,0.04029,-0.01169,0.00892,0.05198,0.08529,0.03331,0.00620,0.08380,0.03182,0.00674,0.06263,0.01065,0.00892,0.04318,-0.00880,0.00942,0.05198,0.08571,0.03373,0.00575,0.08990,0.03792,0.00719,0.06723,0.01525,0.00868,0.05558,0.00360,0.00862,0.05198,0.08393,0.03195,0.00589,0.09196,0.03998,0.00728,0.07535,0.02337,0.00919,0.05933,0.00734,0.00938
precuneus_pcc_rh,0.02885,0.05317,0.02432,0.00613,0.04265,0.01379,0.00806,0.03653,0.00767,0.00775,0.02485,-0.00401,0.00778,0.02885,0.05436,0.02551,0.00686,0.04403,0.01518,0.00997,0.03784,0.00898,0.00791,0.03334,0.00448,0.00697,0.02885,0.07183,0.04297,0.00701,0.07051,0.04166,0.00850,0.06337,0.03452,0.00842,0.04470,0.01584,0.00711,0.02885,0.07069,0.04184,0.00723,0.07260,0.04374,0.00782,0.06552,0.03667,0.00830,0.05147,0.02262,0.00760,0.02885,0.07067,0.04181,0.00774,0.07518,0.04633,0.00864,0.07104,0.04218,0.00904,0.05565,0.02679,0.00868
motor_lh,0.01055,0.01406,0.00351,0.00467,0.00981,-0.00074,0.00484,0.00736,-0.00319,0.00495,0.00916,-0.00139,0.00431,0.01055,0.01799,0.00744,0.00689,0.01264,0.00208,0.00643,0.01138,0.00083,0.00585,0.01395,0.00340,0.00455,0.01055,0.02407,0.01352,0.00676,0.02076,0.01021,0.00634,0.01852,0.00797,0.00668,0.01912,0.00857,0.00562,0.01055,0.02186,0.01131,0.00661,0.02037,0.00982,0.00663,0.02053,0.00998,0.00656,0.02080,0.01025,0.00589,0.01055,0.02203,0.01148,0.00716,0.01868,0.00813,0.00762,0.02190,0.01135,0.00659,0.02202,0.01147,0.00586
motor_rh,0.00355,0.00869,0.00514,0.00411,0.00487,0.00132,0.00483,0.00956,0.00601,0.00371,0.01052,0.00697,0.00344,0.00355,0.00990,0.00635,0.00568,0.00806,0.00451,0.00604,0.01450,0.01094,0.00475,0.01454,0.01098,0.00345,0.00355,0.01816,0.01460,0.00622,0.01733,0.01378,0.00613,0.02306,0.01950,0.00551,0.02080,0.01725,0.00496,0.00355,0.01638,0.01283,0.00594,0.01853,0.01497,0.00618,0.02423,0.02067,0.00540,0.02231,0.01876,0.00481,0.00355,0.01849,0.01493,0.00603,0.02001,0.01646,0.00637,0.02567,0.02211,0.00604,0.02505,0.02149,0.00507
insula_fop_lh,0.05730,0.05656,-0.00074,0.00610,0.04566,-0.01163,0.00616,0.03571,-0.02159,0.00619,0.03668,-0.02061,0.00607,0.05730,0.06438,0.00708,0.00580,0.05528,-0.00201,0.00645,0.04923,-0.00806,0.00523,0.05132,-0.00598,0.00452,0.05730,0.07416,0.01686,0.00416,0.06835,0.01105,0.00538,0.05815,0.00086,0.00546,0.05612,-0.00117,0.00442,0.05730,0.07222,0.01492,0.00393,0.06962,0.01232,0.00498,0.06187,0.00458,0.00559,0.05876,0.00146,0.00484,0.05730,0.07508,0.01778,0.00416,0.07322,0.01593,0.00539,0.06524,0.00794,0.00587,0.06414,0.00684,0.00539
insula_fop_rh,0.05106,0.04516,-0.00589,0.00601,0.03515,-0.01590,0.00649,0.03038,-0.02067,0.00672,0.03292,-0.01814,0.00555,0.05106,0.05344,0.00239,0.00526,0.04613,-0.00493,0.00546,0.04262,-0.00844,0.00557,0.04618,-0.00488,0.00435,0.05106,0.06650,0.01544,0.00316,0.06264,0.01158,0.00473,0.05563,0.00457,0.00510,0.05527,0.00421,0.00428,0.05106,0.06604,0.01498,0.00270,0.06643,0.01538,0.00358,0.05756,0.00650,0.00512,0.05540,0.00435,0.00416,0.05106,0.06910,0.01804,0.00330,0.07224,0.02119,0.00439,0.06142,0.01036,0.00493,0.06256,0.01150,0.00407
visual_early_lh,0.01463,0.01446,-0.00017,0.00695,0.01553,0.00090,0.00858,0.01347,-0.00116,0.00601,0.01562,0.00099,0.00715,0.01463,0.02278,0.00815,0.00652,0.01723,0.00260,0.00813,0.01742,0.00279,0.00609,0.01826,0.00363,0.00783,0.01463,0.03318,0.01855,0.00529,0.02939,0.01476,0.00757,0.02415,0.00953,0.00568,0.01972,0.00509,0.00695,0.01463,0.02930,0.01467,0.00580,0.03239,0.01776,0.00737,0.02308,0.00845,0.00612,0.01999,0.00537,0.00629,0.01463,0.03302,0.01840,0.00595,0.03297,0.01834,0.00688,0.02835,0.01372,0.00591,0.02533,0.01070,0.00683
visual_early_rh,0.00815,0.01345,0.00530,0.00792,0.01670,0.00855,0.00946,0.01440,0.00624,0.00656,0.01371,0.00555,0.00622,0.00815,0.01975,0.01159,0.00754,0.01647,0.00832,0.00765,0.01490,0.00675,0.00663,0.01490,0.00674,0.00730,0.00815,0.02876,0.02061,0.00618,0.02646,0.01831,0.00704,0.02275,0.01459,0.00521,0.01923,0.01107,0.00647,0.00815,0.02380,0.01565,0.00637,0.02908,0.02093,0.00723,0.02002,0.01187,0.00565,0.01582,0.00766,0.00495,0.00815,0.02669,0.01854,0.00636,0.03024,0.02209,0.00665,0.02413,0.01598,0.00492,0.01901,0.01086,0.00549
visual_higher_lh,0.02084,0.02292,0.00209,0.00504,0.02092,0.00009,0.00915,0.01803,-0.00281,0.00919,0.01260,-0.00824,0.00879,0.02084,0.03456,0.01372,0.00626,0.03426,0.01342,0.00982,0.02865,0.00781,0.01044,0.02080,-0.00004,0.00929,0.02084,0.04355,0.02271,0.00638,0.04797,0.02713,0.00853,0.03963,0.01879,0.00963,0.02099,0.00015,0.00925,0.02084,0.04454,0.02371,0.00613,0.04973,0.02889,0.00884,0.03834,0.01750,0.00894,0.02029,-0.00055,0.00845,0.02084,0.04718,0.02634,0.00562,0.05234,0.03151,0.00839,0.04650,0.02567,0.00828,0.02954,0.00871,0.00849
visual_higher_rh,0.01526,0.01519,-0.00008,0.00491,0.01671,0.00145,0.00967,0.02033,0.00507,0.00954,0.01696,0.00169,0.00959,0.01526,0.02159,0.00632,0.00520,0.02544,0.01018,0.01185,0.02253,0.00727,0.01129,0.01997,0.00470,0.00971,0.01526,0.02998,0.01472,0.00545,0.03641,0.02115,0.01181,0.03375,0.01849,0.00990,0.02172,0.00645,0.00941,0.01526,0.02862,0.01336,0.00645,0.03852,0.02325,0.01053,0.03261,0.01734,0.00908,0.01863,0.00337,0.00872,0.01526,0.03298,0.01771,0.00773,0.03950,0.02424,0.01080,0.03933,0.02407,0.00861,0.02480,0.00954,0.00910


==> figs/perroi-final/w2v_paper_roi_deltas_with_direct.csv <==
ROI,avgdev_C200,cdev_C200,delta_cdev_C200,delta_cdev_C200_ste,cshared_C200,delta_cshared_C200,delta_cshared_C200_ste,ridge_C200,delta_ridge_C200,delta_ridge_C200_ste,ridge_pretrained_C200,delta_ridge_pretrained_C200,delta_ridge_pretrained_C200_ste,direct_C200,delta_direct_C200,delta_direct_C200_ste,avgdev_C400,cdev_C400,delta_cdev_C400,delta_cdev_C400_ste,cshared_C400,delta_cshared_C400,delta_cshared_C400_ste,ridge_C400,delta_ridge_C400,delta_ridge_C400_ste,ridge_pretrained_C400,delta_ridge_pretrained_C400,delta_ridge_pretrained_C400_ste,direct_C400,delta_direct_C400,delta_direct_C400_ste,avgdev_C800,cdev_C800,delta_cdev_C800,delta_cdev_C800_ste,cshared_C800,delta_cshared_C800,delta_cshared_C800_ste,ridge_C800,delta_ridge_C800,delta_ridge_C800_ste,ridge_pretrained_C800,delta_ridge_pretrained_C800,delta_ridge_pretrained_C800_ste,direct_C800,delta_direct_C800,delta_direct_C800_ste,avgdev_C1200,cdev_C1200,delta_cdev_C1200,delta_cdev_C1200_ste,cshared_C1200,delta_cshared_C1200,delta_cshared_C1200_ste,ridge_C1200,delta_ridge_C1200,delta_ridge_C1200_ste,ridge_pretrained_C1200,delta_ridge_pretrained_C1200,delta_ridge_pretrained_C1200_ste,direct_C1200,delta_direct_C1200,delta_direct_C1200_ste,avgdev_C1600,cdev_C1600,delta_cdev_C1600,delta_cdev_C1600_ste,cshared_C1600,delta_cshared_C1600,delta_cshared_C1600_ste,ridge_C1600,delta_ridge_C1600,delta_ridge_C1600_ste,ridge_pretrained_C1600,delta_ridge_pretrained_C1600,delta_ridge_pretrained_C1600_ste,direct_C1600,delta_direct_C1600,delta_direct_C1600_ste
aud_primary_lh,0.36181,0.36348,0.00168,0.00060,0.36571,0.00390,0.00139,0.29471,-0.06710,0.00680,0.29123,-0.07057,0.00722,0.35020,-0.01161,0.00540,0.36181,0.36439,0.00259,0.00094,0.36695,0.00514,0.00159,0.32654,-0.03527,0.00562,0.33324,-0.02857,0.00495,0.36357,0.00176,0.00582,0.36181,0.36526,0.00345,0.00134,0.36642,0.00461,0.00152,0.33891,-0.02290,0.00546,0.34309,-0.01872,0.00496,0.37262,0.01081,0.00468,0.36181,0.36463,0.00282,0.00149,0.36532,0.00352,0.00156,0.34466,-0.01715,0.00487,0.34773,-0.01408,0.00499,0.37394,0.01213,0.00473,0.36181,0.36491,0.00310,0.00173,0.36491,0.00310,0.00155,0.34764,-0.01417,0.00452,0.35121,-0.01060,0.00467,0.37392,0.01212,0.00428
aud_primary_rh,0.37998,0.38194,0.00197,0.00108,0.38379,0.00382,0.00229,0.30884,-0.07114,0.00925,0.31982,-0.06015,0.00994,0.36068,-0.01929,0.00764,0.37998,0.38307,0.00309,0.00168,0.38593,0.00596,0.00248,0.34608,-0.03390,0.00777,0.35612,-0.02385,0.00843,0.37635,-0.00363,0.00756,0.37998,0.38392,0.00395,0.00205,0.38526,0.00528,0.00222,0.36115,-0.01882,0.00683,0.36764,-0.01234,0.00817,0.38870,0.00873,0.00632,0.37998,0.38294,0.00296,0.00210,0.38385,0.00387,0.00216,0.36452,-0.01546,0.00688,0.37129,-0.00868,0.00749,0.39210,0.01212,0.00635,0.37998,0.38320,0.00322,0.00244,0.38372,0.00375,0.00226,0.36649,-0.01348,0.00672,0.37481,-0.00517,0.00794,0.39214,0.01217,0.00603
aud_belt_lh,0.30451,0.31146,0.00695,0.00162,0.31332,0.00882,0.00288,0.25547,-0.04903,0.00850,0.25309,-0.05141,0.00886,0.29769,-0.00682,0.00537,0.30451,0.31295,0.00844,0.00194,0.31694,0.01244,0.00314,0.28892,-0.01559,0.00668,0.28620,-0.01831,0.00695,0.31331,0.00880,0.00532,0.30451,0.31391,0.00941,0.00203,0.31620,0.01170,0.00302,0.30341,-0.00109,0.00653,0.29739,-0.00712,0.00605,0.32515,0.02064,0.00530,0.30451,0.31588,0.01137,0.00258,0.31815,0.01364,0.00359,0.31100,0.00649,0.00613,0.30312,-0.00139,0.00614,0.33088,0.02638,0.00501,0.30451,0.31761,0.01311,0.00299,0.31808,0.01358,0.00342,0.31575,0.01125,0.00621,0.30810,0.00359,0.00600,0.33387,0.02936,0.00502
aud_belt_rh,0.31823,0.32501,0.00679,0.00197,0.32986,0.01163,0.00397,0.27591,-0.04231,0.00863,0.27343,-0.04480,0.00912,0.31626,-0.00197,0.00690,0.31823,0.32983,0.01161,0.00302,0.33401,0.01579,0.00404,0.30464,-0.01359,0.00694,0.30252,-0.01571,0.00731,0.33092,0.01269,0.00630,0.31823,0.33176,0.01353,0.00367,0.33577,0.01755,0.00441,0.31790,-0.00033,0.00691,0.31336,-0.00487,0.00646,0.34265,0.02442,0.00555,0.31823,0.33233,0.01410,0.00374,0.33618,0.01795,0.00466,0.32506,0.00684,0.00642,0.31916,0.00093,0.00625,0.34661,0.02838,0.00569,0.31823,0.33218,0.01395,0.00385,0.33557,0.01734,0.00465,0.33040,0.01217,0.00643,0.32360,0.00537,0.00636,0.34920,0.03097,0.00588
stg_sts_lh,0.16680,0.16878,0.00199,0.00436,0.14497,-0.02183,0.00910,0.11043,-0.05637,0.01113,0.09913,-0.06766,0.01027,0.10655,-0.06025,0.00834,0.16680,0.17329,0.00650,0.00297,0.16185,-0.00495,0.00578,0.13599,-0.03081,0.00637,0.12526,-0.04154,0.00692,0.13094,-0.03586,0.00617,0.16680,0.18049,0.01369,0.00271,0.18286,0.01607,0.00549,0.15866,-0.00814,0.00539,0.13907,-0.02773,0.00649,0.15406,-0.01274,0.00615,0.16680,0.18360,0.01680,0.00271,0.18976,0.02296,0.00423,0.17020,0.00340,0.00430,0.15099,-0.01581,0.00541,0.16793,0.00113,0.00571,0.16680,0.18663,0.01984,0.00305,0.19293,0.02614,0.00400,0.17873,0.01194,0.00416,0.15715,-0.00965,0.00579,0.17954,0.01275,0.00549
stg_sts_rh,0.16492,0.17393,0.00900,0.00342,0.15644,-0.00849,0.00723,0.11888,-0.04605,0.00910,0.10516,-0.05976,0.00840,0.12259,-0.04233,0.00723,0.16492,0.17665,0.01173,0.00333,0.16949,0.00457,0.00722,0.13983,-0.02510,0.00761,0.12073,-0.04419,0.00782,0.14520,-0.01972,0.00702,0.16492,0.18702,0.02210,0.00377,0.18556,0.02063,0.00553,0.15984,-0.00509,0.00725,0.13187,-0.03305,0.00846,0.16009,-0.00483,0.00644,0.16492,0.19142,0.02649,0.00408,0.19265,0.02773,0.00543,0.17044,0.00552,0.00789,0.14213,-0.02280,0.00774,0.17350,0.00858,0.00639,0.16492,0.19372,0.02879,0.00466,0.20012,0.03520,0.00586,0.17951,0.01458,0.00742,0.14686,-0.01806,0.00728,0.18499,0.02007,0.00664
temporal_pole_lh,0.04806,0.04408,-0.00398,0.00357,0.03192,-0.01614,0.00529,0.02599,-0.02207,0.00636,0.01610,-0.03196,0.00614,0.02397,-0.02409,0.00482,0.04806,0.04836,0.00030,0.00195,0.03853,-0.00953,0.00413,0.03396,-0.01410,0.00498,0.02337,-0.02469,0.00458,0.02998,-0.01808,0.00395,0.04806,0.05734,0.00928,0.00238,0.05237,0.00431,0.00393,0.03923,-0.00883,0.00460,0.02868,-0.01938,0.00433,0.03829,-0.00977,0.00371,0.04806,0.06064,0.01258,0.00228,0.05853,0.01047,0.00336,0.04457,-0.00349,0.00437,0.03479,-0.01327,0.00434,0.04457,-0.00349,0.00352,0.04806,0.06297,0.01491,0.00269,0.06295,0.01489,0.00309,0.04973,0.00167,0.00424,0.03882,-0.00924,0.00382,0.04946,0.00140,0.00354
temporal_pole_rh,0.03444,0.03110,-0.00333,0.00331,0.02081,-0.01363,0.00492,0.01678,-0.01765,0.00541,0.01408,-0.02036,0.00526,0.01365,-0.02078,0.00465,0.03444,0.03500,0.00057,0.00273,0.02766,-0.00678,0.00399,0.02307,-0.01136,0.00479,0.01706,-0.01738,0.00470,0.02433,-0.01011,0.00439,0.03444,0.04013,0.00570,0.00222,0.03709,0.00265,0.00311,0.03090,-0.00353,0.00366,0.02483,-0.00960,0.00441,0.03099,-0.00345,0.00361,0.03444,0.04405,0.00962,0.00241,0.04427,0.00983,0.00287,0.03643,0.00199,0.00374,0.02748,-0.00696,0.00410,0.03755,0.00312,0.00323,0.03444,0.04576,0.01132,0.00246,0.04846,0.01402,0.00254,0.04047,0.00604,0.00343,0.03045,-0.00399,0.00341,0.04158,0.00714,0.00280
posterior_temp_lh,0.10752,0.11343,0.00591,0.00480,0.10279,-0.00473,0.00732,0.06636,-0.04115,0.01042,0.05088,-0.05664,0.00970,0.08084,-0.02668,0.00738,0.10752,0.11886,0.01134,0.00449,0.12051,0.01299,0.00709,0.08860,-0.01892,0.00937,0.07651,-0.03101,0.00856,0.09667,-0.01085,0.00774,0.10752,0.12299,0.01547,0.00421,0.13582,0.02830,0.00635,0.11423,0.00671,0.00835,0.08790,-0.01962,0.00702,0.11532,0.00780,0.00712,0.10752,0.12411,0.01659,0.00440,0.13644,0.02893,0.00589,0.11950,0.01198,0.00703,0.09387,-0.01365,0.00609,0.12122,0.01370,0.00686,0.10752,0.12543,0.01791,0.00537,0.13873,0.03121,0.00699,0.12591,0.01839,0.00726,0.09823,-0.00929,0.00647,0.12740,0.01988,0.00733
posterior_temp_rh,0.09158,0.11067,0.01909,0.00672,0.10562,0.01404,0.00754,0.08370,-0.00787,0.00644,0.06642,-0.02516,0.00661,0.09033,-0.00124,0.00673,0.09158,0.11171,0.02013,0.00661,0.11452,0.02294,0.00824,0.09488,0.00330,0.00692,0.08060,-0.01098,0.00655,0.10598,0.01440,0.00651,0.09158,0.12316,0.03159,0.00562,0.13503,0.04345,0.00687,0.11508,0.02351,0.00654,0.09060,-0.00097,0.00675,0.12015,0.02858,0.00743,0.09158,0.12669,0.03512,0.00568,0.14012,0.04854,0.00721,0.12137,0.02979,0.00660,0.09921,0.00763,0.00656,0.12783,0.03626,0.00710,0.09158,0.12882,0.03724,0.00588,0.14514,0.05356,0.00776,0.12983,0.03826,0.00675,0.10165,0.01007,0.00641,0.13515,0.04357,0.00701
angular_gyrus_lh,0.08716,0.09486,0.00770,0.00629,0.06759,-0.01956,0.00704,0.06061,-0.02655,0.00484,0.04424,-0.04292,0.00748,0.05289,-0.03427,0.00844,0.08716,0.10514,0.01799,0.00518,0.08039,-0.00677,0.00481,0.07151,-0.01565,0.00424,0.06277,-0.02439,0.00685,0.07615,-0.01101,0.00626,0.08716,0.11525,0.02809,0.00474,0.09832,0.01116,0.00635,0.08761,0.00045,0.00593,0.06692,-0.02024,0.00670,0.08269,-0.00447,0.00520,0.08716,0.11987,0.03272,0.00583,0.11314,0.02599,0.00679,0.09498,0.00782,0.00658,0.08200,-0.00516,0.00664,0.08919,0.00203,0.00552,0.08716,0.12490,0.03774,0.00606,0.12079,0.03363,0.00690,0.10517,0.01801,0.00608,0.08763,0.00048,0.00692,0.09905,0.01189,0.00604
angular_gyrus_rh,0.04860,0.06873,0.02012,0.00591,0.05422,0.00562,0.00544,0.04165,-0.00695,0.00587,0.03279,-0.01581,0.00467,0.04660,-0.00200,0.00606,0.04860,0.07723,0.02862,0.00515,0.06056,0.01196,0.00542,0.05549,0.00689,0.00506,0.04326,-0.00535,0.00504,0.06028,0.01167,0.00638,0.04860,0.09133,0.04273,0.00615,0.08300,0.03440,0.00687,0.07619,0.02759,0.00502,0.05425,0.00564,0.00467,0.07399,0.02539,0.00642,0.04860,0.09317,0.04456,0.00539,0.09204,0.04344,0.00532,0.07948,0.03088,0.00544,0.06423,0.01562,0.00373,0.07883,0.03022,0.00574,0.04860,0.09717,0.04856,0.00541,0.09882,0.05022,0.00580,0.08987,0.04126,0.00586,0.07175,0.02315,0.00360,0.08695,0.03834,0.00598
supramarginal_lh,0.03459,0.05619,0.02160,0.00938,0.04387,0.00928,0.01086,0.03186,-0.00273,0.00937,0.03537,0.00078,0.00984,0.04491,0.01032,0.00846,0.03459,0.06356,0.02897,0.01007,0.05765,0.02306,0.01161,0.04740,0.01281,0.00897,0.04897,0.01438,0.00950,0.05122,0.01663,0.00905,0.03459,0.07805,0.04346,0.00960,0.08440,0.04981,0.01163,0.06379,0.02920,0.00928,0.05383,0.01924,0.00962,0.06493,0.03034,0.00956,0.03459,0.08233,0.04774,0.00969,0.08768,0.05309,0.01197,0.06961,0.03502,0.00958,0.06028,0.02569,0.00929,0.07156,0.03697,0.00989,0.03459,0.08494,0.05035,0.01018,0.09174,0.05715,0.01212,0.07786,0.04327,0.01027,0.06476,0.03017,0.00989,0.07634,0.04175,0.00982
supramarginal_rh,0.02866,0.03953,0.01087,0.01044,0.02983,0.00117,0.01254,0.02687,-0.00180,0.01238,0.02039,-0.00827,0.01192,0.03583,0.00717,0.01000,0.02866,0.04357,0.01491,0.00981,0.03736,0.00869,0.01133,0.03906,0.01040,0.01225,0.03213,0.00346,0.00922,0.03946,0.01079,0.00908,0.02866,0.05450,0.02583,0.00843,0.05175,0.02308,0.01036,0.05081,0.02215,0.01127,0.03958,0.01091,0.00939,0.05313,0.02447,0.00936,0.02866,0.05613,0.02746,0.00831,0.05254,0.02387,0.00963,0.05173,0.02306,0.01066,0.04645,0.01779,0.00966,0.05818,0.02952,0.00959,0.02866,0.05712,0.02846,0.00883,0.05603,0.02737,0.01007,0.05930,0.03064,0.01049,0.04849,0.01983,0.00873,0.05938,0.03071,0.00966
ifg_lh,0.04473,0.07077,0.02603,0.00711,0.06336,0.01863,0.00702,0.05803,0.01330,0.01053,0.03996,-0.00477,0.00869,0.04309,-0.00165,0.00829,0.04473,0.08594,0.04120,0.00634,0.08384,0.03910,0.00754,0.07655,0.03182,0.01038,0.06297,0.01823,0.00807,0.06126,0.01653,0.00848,0.04473,0.09346,0.04873,0.00717,0.10405,0.05932,0.00919,0.08953,0.04480,0.01045,0.06711,0.02237,0.00837,0.08068,0.03594,0.00860,0.04473,0.09668,0.05194,0.00762,0.10790,0.06317,0.00981,0.09974,0.05500,0.00979,0.07958,0.03485,0.00775,0.09584,0.05110,0.00799,0.04473,0.10106,0.05632,0.00825,0.11130,0.06657,0.01037,0.10837,0.06363,0.01024,0.08493,0.04020,0.00818,0.10272,0.05799,0.00878
ifg_rh,0.05805,0.07542,0.01737,0.00847,0.05663,-0.00141,0.01105,0.05439,-0.00365,0.01189,0.04145,-0.01659,0.01175,0.04701,-0.01103,0.01071,0.05805,0.08248,0.02444,0.00829,0.06612,0.00808,0.01083,0.06371,0.00567,0.01183,0.05400,-0.00405,0.01056,0.05376,-0.00429,0.01233,0.05805,0.08753,0.02949,0.00820,0.08076,0.02271,0.00974,0.07797,0.01993,0.01108,0.06194,0.00389,0.00925,0.06703,0.00899,0.01157,0.05805,0.09059,0.03254,0.00792,0.08714,0.02909,0.00889,0.08646,0.02842,0.01015,0.07213,0.01409,0.00845,0.07313,0.01509,0.01005,0.05805,0.09444,0.03640,0.00783,0.09607,0.03802,0.00832,0.09258,0.03454,0.01018,0.07712,0.01908,0.00922,0.08208,0.02403,0.01001
mfg_dlpfc_lh,0.09627,0.10340,0.00714,0.00479,0.07581,-0.02045,0.00765,0.07130,-0.02497,0.00886,0.05764,-0.03863,0.01108,0.05757,-0.03870,0.00871,0.09627,0.11212,0.01586,0.00389,0.09589,-0.00038,0.00431,0.08763,-0.00864,0.00540,0.07710,-0.01917,0.00734,0.07473,-0.02153,0.00567,0.09627,0.12630,0.03004,0.00410,0.11703,0.02076,0.00431,0.10556,0.00929,0.00604,0.08765,-0.00862,0.00700,0.09539,-0.00087,0.00566,0.09627,0.12936,0.03309,0.00443,0.12365,0.02739,0.00544,0.11350,0.01723,0.00648,0.09755,0.00129,0.00638,0.10549,0.00922,0.00520,0.09627,0.13082,0.03456,0.00433,0.12816,0.03189,0.00551,0.11974,0.02348,0.00627,0.09979,0.00353,0.00639,0.11466,0.01839,0.00562
mfg_dlpfc_rh,0.05361,0.07569,0.02208,0.00740,0.06393,0.01032,0.00914,0.05397,0.00036,0.00838,0.04345,-0.01016,0.00755,0.04838,-0.00523,0.00554,0.05361,0.07903,0.02542,0.00767,0.07099,0.01738,0.00856,0.06457,0.01096,0.00832,0.05322,-0.00040,0.00639,0.06015,0.00654,0.00628,0.05361,0.08617,0.03255,0.00840,0.08916,0.03555,0.00930,0.08223,0.02861,0.00901,0.06664,0.01303,0.00676,0.07792,0.02431,0.00754,0.05361,0.08855,0.03494,0.00786,0.09199,0.03837,0.00997,0.09083,0.03722,0.00933,0.07409,0.02048,0.00702,0.08492,0.03131,0.00728,0.05361,0.09166,0.03805,0.00755,0.09845,0.04484,0.00988,0.09665,0.04304,0.00952,0.07830,0.02468,0.00688,0.09435,0.04074,0.00722
mpfc_tom_lh,0.04937,0.05622,0.00685,0.00426,0.03756,-0.01182,0.00604,0.03090,-0.01848,0.00599,0.03006,-0.01932,0.00680,0.02297,-0.02640,0.00678,0.04937,0.06002,0.01064,0.00425,0.04262,-0.00676,0.00612,0.03796,-0.01141,0.00500,0.03780,-0.01157,0.00574,0.02716,-0.02221,0.00607,0.04937,0.07014,0.02077,0.00409,0.06085,0.01148,0.00556,0.05071,0.00134,0.00585,0.05028,0.00090,0.00507,0.03860,-0.01077,0.00604,0.04937,0.07294,0.02357,0.00478,0.07168,0.02231,0.00599,0.05687,0.00749,0.00611,0.05599,0.00662,0.00532,0.04256,-0.00681,0.00649,0.04937,0.07704,0.02767,0.00478,0.07508,0.02571,0.00521,0.06647,0.01710,0.00622,0.06193,0.01255,0.00544,0.04973,0.00036,0.00622
mpfc_tom_rh,0.03251,0.04462,0.01211,0.00810,0.03379,0.00129,0.00728,0.03171,-0.00079,0.00823,0.03035,-0.00215,0.00840,0.01764,-0.01487,0.00785,0.03251,0.05683,0.02433,0.00759,0.04559,0.01308,0.00680,0.04237,0.00987,0.00756,0.04314,0.01063,0.00784,0.03127,-0.00124,0.00776,0.03251,0.06363,0.03112,0.00658,0.05917,0.02667,0.00575,0.05706,0.02455,0.00732,0.05537,0.02286,0.00641,0.04611,0.01361,0.00601,0.03251,0.06833,0.03583,0.00782,0.06945,0.03694,0.00761,0.06087,0.02836,0.00777,0.06176,0.02925,0.00704,0.05052,0.01801,0.00697,0.03251,0.07287,0.04037,0.00732,0.07389,0.04138,0.00731,0.06618,0.03368,0.00777,0.06674,0.03423,0.00705,0.05626,0.02376,0.00693
precuneus_pcc_lh,0.05198,0.06013,0.00815,0.00629,0.04446,-0.00753,0.00870,0.04098,-0.01100,0.00785,0.02441,-0.02757,0.00879,0.03600,-0.01598,0.01018,0.05198,0.07102,0.01903,0.00658,0.05466,0.00268,0.00904,0.04760,-0.00438,0.00749,0.04029,-0.01169,0.00892,0.05112,-0.00086,0.00901,0.05198,0.08529,0.03331,0.00620,0.08380,0.03182,0.00674,0.06263,0.01065,0.00892,0.04318,-0.00880,0.00942,0.05987,0.00789,0.00779,0.05198,0.08571,0.03373,0.00575,0.08990,0.03792,0.00719,0.06723,0.01525,0.00868,0.05558,0.00360,0.00862,0.06547,0.01349,0.00709,0.05198,0.08393,0.03195,0.00589,0.09196,0.03998,0.00728,0.07535,0.02337,0.00919,0.05933,0.00734,0.00938,0.07066,0.01868,0.00738
precuneus_pcc_rh,0.02885,0.05317,0.02432,0.00613,0.04265,0.01379,0.00806,0.03653,0.00767,0.00775,0.02485,-0.00401,0.00778,0.03661,0.00775,0.00747,0.02885,0.05436,0.02551,0.00686,0.04403,0.01518,0.00997,0.03784,0.00898,0.00791,0.03334,0.00448,0.00697,0.04632,0.01747,0.00842,0.02885,0.07183,0.04297,0.00701,0.07051,0.04166,0.00850,0.06337,0.03452,0.00842,0.04470,0.01584,0.00711,0.06098,0.03212,0.00878,0.02885,0.07069,0.04184,0.00723,0.07260,0.04374,0.00782,0.06552,0.03667,0.00830,0.05147,0.02262,0.00760,0.06518,0.03632,0.00816,0.02885,0.07067,0.04181,0.00774,0.07518,0.04633,0.00864,0.07104,0.04218,0.00904,0.05565,0.02679,0.00868,0.06966,0.04081,0.00898
motor_lh,0.01055,0.01406,0.00351,0.00467,0.00981,-0.00074,0.00484,0.00736,-0.00319,0.00495,0.00916,-0.00139,0.00431,0.01224,0.00169,0.00578,0.01055,0.01799,0.00744,0.00689,0.01264,0.00208,0.00643,0.01138,0.00083,0.00585,0.01395,0.00340,0.00455,0.01317,0.00262,0.00672,0.01055,0.02407,0.01352,0.00676,0.02076,0.01021,0.00634,0.01852,0.00797,0.00668,0.01912,0.00857,0.00562,0.01903,0.00848,0.00628,0.01055,0.02186,0.01131,0.00661,0.02037,0.00982,0.00663,0.02053,0.00998,0.00656,0.02080,0.01025,0.00589,0.02245,0.01190,0.00678,0.01055,0.02203,0.01148,0.00716,0.01868,0.00813,0.00762,0.02190,0.01135,0.00659,0.02202,0.01147,0.00586,0.02240,0.01185,0.00602
motor_rh,0.00355,0.00869,0.00514,0.00411,0.00487,0.00132,0.00483,0.00956,0.00601,0.00371,0.01052,0.00697,0.00344,0.01229,0.00873,0.00534,0.00355,0.00990,0.00635,0.00568,0.00806,0.00451,0.00604,0.01450,0.01094,0.00475,0.01454,0.01098,0.00345,0.01292,0.00937,0.00545,0.00355,0.01816,0.01460,0.00622,0.01733,0.01378,0.00613,0.02306,0.01950,0.00551,0.02080,0.01725,0.00496,0.01861,0.01506,0.00557,0.00355,0.01638,0.01283,0.00594,0.01853,0.01497,0.00618,0.02423,0.02067,0.00540,0.02231,0.01876,0.00481,0.02038,0.01683,0.00590,0.00355,0.01849,0.01493,0.00603,0.02001,0.01646,0.00637,0.02567,0.02211,0.00604,0.02505,0.02149,0.00507,0.02329,0.01973,0.00558
insula_fop_lh,0.05730,0.05656,-0.00074,0.00610,0.04566,-0.01163,0.00616,0.03571,-0.02159,0.00619,0.03668,-0.02061,0.00607,0.03939,-0.01791,0.00591,0.05730,0.06438,0.00708,0.00580,0.05528,-0.00201,0.00645,0.04923,-0.00806,0.00523,0.05132,-0.00598,0.00452,0.04277,-0.01453,0.00660,0.05730,0.07416,0.01686,0.00416,0.06835,0.01105,0.00538,0.05815,0.00086,0.00546,0.05612,-0.00117,0.00442,0.05681,-0.00048,0.00635,0.05730,0.07222,0.01492,0.00393,0.06962,0.01232,0.00498,0.06187,0.00458,0.00559,0.05876,0.00146,0.00484,0.06122,0.00393,0.00558,0.05730,0.07508,0.01778,0.00416,0.07322,0.01593,0.00539,0.06524,0.00794,0.00587,0.06414,0.00684,0.00539,0.06564,0.00834,0.00596
insula_fop_rh,0.05106,0.04516,-0.00589,0.00601,0.03515,-0.01590,0.00649,0.03038,-0.02067,0.00672,0.03292,-0.01814,0.00555,0.03337,-0.01768,0.00602,0.05106,0.05344,0.00239,0.00526,0.04613,-0.00493,0.00546,0.04262,-0.00844,0.00557,0.04618,-0.00488,0.00435,0.04084,-0.01022,0.00578,0.05106,0.06650,0.01544,0.00316,0.06264,0.01158,0.00473,0.05563,0.00457,0.00510,0.05527,0.00421,0.00428,0.05405,0.00299,0.00586,0.05106,0.06604,0.01498,0.00270,0.06643,0.01538,0.00358,0.05756,0.00650,0.00512,0.05540,0.00435,0.00416,0.05942,0.00837,0.00560,0.05106,0.06910,0.01804,0.00330,0.07224,0.02119,0.00439,0.06142,0.01036,0.00493,0.06256,0.01150,0.00407,0.06612,0.01506,0.00591
visual_early_lh,0.01463,0.01446,-0.00017,0.00695,0.01553,0.00090,0.00858,0.01347,-0.00116,0.00601,0.01562,0.00099,0.00715,0.01964,0.00501,0.00644,0.01463,0.02278,0.00815,0.00652,0.01723,0.00260,0.00813,0.01742,0.00279,0.00609,0.01826,0.00363,0.00783,0.02011,0.00548,0.00683,0.01463,0.03318,0.01855,0.00529,0.02939,0.01476,0.00757,0.02415,0.00953,0.00568,0.01972,0.00509,0.00695,0.02280,0.00817,0.00599,0.01463,0.02930,0.01467,0.00580,0.03239,0.01776,0.00737,0.02308,0.00845,0.00612,0.01999,0.00537,0.00629,0.01817,0.00354,0.00637,0.01463,0.03302,0.01840,0.00595,0.03297,0.01834,0.00688,0.02835,0.01372,0.00591,0.02533,0.01070,0.00683,0.02423,0.00960,0.00666
visual_early_rh,0.00815,0.01345,0.00530,0.00792,0.01670,0.00855,0.00946,0.01440,0.00624,0.00656,0.01371,0.00555,0.00622,0.01824,0.01009,0.00699,0.00815,0.01975,0.01159,0.00754,0.01647,0.00832,0.00765,0.01490,0.00675,0.00663,0.01490,0.00674,0.00730,0.01696,0.00881,0.00705,0.00815,0.02876,0.02061,0.00618,0.02646,0.01831,0.00704,0.02275,0.01459,0.00521,0.01923,0.01107,0.00647,0.01956,0.01140,0.00596,0.00815,0.02380,0.01565,0.00637,0.02908,0.02093,0.00723,0.02002,0.01187,0.00565,0.01582,0.00766,0.00495,0.01361,0.00545,0.00617,0.00815,0.02669,0.01854,0.00636,0.03024,0.02209,0.00665,0.02413,0.01598,0.00492,0.01901,0.01086,0.00549,0.01710,0.00894,0.00619
visual_higher_lh,0.02084,0.02292,0.00209,0.00504,0.02092,0.00009,0.00915,0.01803,-0.00281,0.00919,0.01260,-0.00824,0.00879,0.02233,0.00150,0.00843,0.02084,0.03456,0.01372,0.00626,0.03426,0.01342,0.00982,0.02865,0.00781,0.01044,0.02080,-0.00004,0.00929,0.02738,0.00654,0.00988,0.02084,0.04355,0.02271,0.00638,0.04797,0.02713,0.00853,0.03963,0.01879,0.00963,0.02099,0.00015,0.00925,0.03262,0.01178,0.00951,0.02084,0.04454,0.02371,0.00613,0.04973,0.02889,0.00884,0.03834,0.01750,0.00894,0.02029,-0.00055,0.00845,0.03212,0.01128,0.00950,0.02084,0.04718,0.02634,0.00562,0.05234,0.03151,0.00839,0.04650,0.02567,0.00828,0.02954,0.00871,0.00849,0.03779,0.01696,0.00999
visual_higher_rh,0.01526,0.01519,-0.00008,0.00491,0.01671,0.00145,0.00967,0.02033,0.00507,0.00954,0.01696,0.00169,0.00959,0.02556,0.01029,0.01013,0.01526,0.02159,0.00632,0.00520,0.02544,0.01018,0.01185,0.02253,0.00727,0.01129,0.01997,0.00470,0.00971,0.02284,0.00758,0.01097,0.01526,0.02998,0.01472,0.00545,0.03641,0.02115,0.01181,0.03375,0.01849,0.00990,0.02172,0.00645,0.00941,0.03062,0.01536,0.01007,0.01526,0.02862,0.01336,0.00645,0.03852,0.02325,0.01053,0.03261,0.01734,0.00908,0.01863,0.00337,0.00872,0.02918,0.01391,0.00970,0.01526,0.03298,0.01771,0.00773,0.03950,0.02424,0.01080,0.03933,0.02407,0.00861,0.02480,0.00954,0.00910,0.03200,0.01674,0.01070

